General Decision Models: Benchmarking and Insights Beyond Jev

General decision models, such as Jev, have recently emerged as efficient alternatives to LLMs for structured judgment and selection. But what kinds of decisions can these models reliably make, and how does their behavior change when individual decisions are composed into larger systems? To study this, we introduce JEVal, a bilingual benchmark comprising 11,257 instances from 36 datasets across 10 application domains, and evaluate 25 model configurations spanning general decision models and generative LLMs. Our results show that (1) general decision models are most competitive when decisions can be resolved from available evidence, but weaken when they require specialist knowledge or faithful uncertainty estimation: they can often identify the most likely outcome while substantially overstating its probability. (2) In more dynamic and realistic systems involving long-horizon, multi-step interactions, the advantages of fast local decision making are offset by reliability failures at the system level. on $\tau$-bench, faster local decisions reduce median episode time but lower task success as decision errors accumulate over long trajectories. (3) In large-scale social simulation, decision models approach strong generative LLMs on individual response prediction at substantially lower inference cost, yet remain weaker in user profiling and exhibit larger aggregate estimation errors and systematic bias. Finally, we propose SII-Decision-4B and SII-Decision-27B, which internalize an open-weight LLM's own reasoning into a single-pass first-token decision through Reasoning-to-Readout Self-Distillation, with SII-Decision-27B performing on par with Jev on JEVal while answering a typical query in about 0.1 s.

==> analysis/dataset_statistics/stats.json <==
{
 "generated_at": "2026-09-26T11:25:23.921054+00:00",
 "encoder": "cl100k_base",
 "eval_slices": [
  "20260923",
  "20260924"
 ],
 "jev_root": "/inspire/hdd/global_user/czxs253130416/jev",
 "totals": {
  "domains": 10,
  "datasets": 36,
  "subtasks": 58,
  "instances": 11257,
  "english": 9457,
  "chinese": 1800,
  "formats": {
   "choice": 9582,
   "noul": 1356,
   "score": 319
  }
 },
 "domains": [
  {
   "domain": "General knowledge and reasoning",
   "datasets": [
    "ai2-arc",
    "aida-testc",
    "boolq",
    "ceval",
    "clinc150",
    "cmmlu",
    "fever",
    "go-emotions",
    "gpqa",
    "mmlu-pro",
    "nlu-eval-68",
    "scifact"
   ],
   "n_datasets": 12,
   "n_subtasks": 13,
   "n_instances": 2598
  },
  {
   "domain": "Mathematics",
   "datasets": [],
   "n_datasets": 0,
   "n_subtasks": 0,
   "n_instances": 0
  },
  {
   "domain": "Code",
   "datasets": [],
   "n_datasets": 0,
   "n_subtasks": 0,
   "n_instances": 0
  },
  {
   "domain": "Medicine",
   "datasets": [
    "cmb",
    "cmexam",
    "med-qa"
   ],
   "n_datasets": 3,
   "n_subtasks": 4,
   "n_instances": 800
  },
  {
   "domain": "Law",
   "datasets": [
    "cuad",
    "disc-law",
    "lex-glue"
   ],
   "n_datasets": 3,
   "n_subtasks": 9,
   "n_instances": 1800
  },
  {
   "domain": "Finance",
   "datasets": [
    "financebench-yes-no",
    "finqa-yes-no"
   ],
   "n_datasets": 2,
   "n_subtasks": 2,
   "n_instances": 59
  },
  {
   "domain": "Commonsense",
   "datasets": [
    "commonsense-qa",
    "hellaswag",
    "winogrande"
   ],
   "n_datasets": 3,
   "n_subtasks": 3,
   "n_instances": 600
  },
  {
   "domain": "Agents and tools",
   "datasets": [
    "agentharm",
    "decider",
    "jevbench",
    "jevforge"
   ],
   "n_datasets": 4,
   "n_subtasks": 4,
   "n_instances": 800
  },
  {
   "domain": "Truthfulness and hallucination",
   "datasets": [
    "halueval",
    "truthfulqa"
   ],
   "n_datasets": 2,
   "n_subtasks": 5,
   "n_instances": 1000
  },
  {
   "domain": "Long context and document understanding",
   "datasets": [
    "helmet",
    "longbench"
   ],
   "n_datasets": 2,
   "n_subtasks": 7,
   "n_instances": 1400
  },
  {
   "domain": "Social science",
   "datasets": [
    "bbq",
    "global-opinions"
   ],
   "n_datasets": 2,
   "n_subtasks": 2,
   "n_instances": 400
  },
  {
   "domain": "Personalization and preference",
   "datasets": [
    "communitybench",
    "compred",
    "prism-alignment"
   ],
   "n_datasets": 3,
   "n_subtasks": 9,
   "n_instances": 1800
  }
 ],
 "decision_formats": {
  "counts": {
   "choice": 9582,
   "noul": 1356,
   "score": 319
  },
  "shares": {
   "choice": 85.12,
   "noul": 12.05,
   "score": 2.83
  }
 },
 "choice_candidates": {
  "min": 2,
  "max": 255,
  "histogram": {
   "2": 1973,
   "3": 286,
   "4": 2459,
   "5": 977,
   "6": 91,
   "7": 62,
   "8": 15,
   "9": 215,
   "10": 201,
   "11": 420,
   "12": 121,
   "13": 231,
   "14": 11,
   "15": 203,
   "16": 9,
   "17": 5,
   "18": 2,
   "19": 6,
   "20": 1,
   "21": 6,
   "22": 5,
   "23": 5,
   "24": 209,
   "25": 9,
   "26": 13,
   "27": 9,
   "28": 217,
   "29": 10,
   "30": 411,
   "50": 450,
   "68": 200,
   "100": 200,
   "105": 48,
   "150": 51,
   "151": 200,
   "220": 51,
   "255": 200
  }
 },
 "input_length": {
  "min": 14,
  "max": 75789,
  "mean": 2195.4,
  "percentiles": {
   "p10": 55,
   "p25": 110,
   "p50": 265,
   "p75": 719,
   "p90": 7857,
   "p95": 12421,
   "p99": 29681
  },
  "buckets": [
   {
    "low": 14,
    "high": 512,
    "count": 7695
   },
   {
    "low": 512,
    "high": 1024,
    "count": 1072
   },
   {
    "low": 1024,
    "high": 2048,
    "count": 465
   },
   {
    "low": 2048,
    "high": 4096,
    "count": 414
   },
   {
    "low": 4096,
    "high": 8192,
    "count": 553
   },
   {
    "low": 8192,
    "high": 16384,
    "count": 752
   },
   {
    "low": 16384,
    "high": 20480,
    "count": 104
   },
   {
    "low": 20480,
    "high": 32768,
    "count": 118
   },
   {
    "low": 32768,
    "high": null,
    "count": 84
   }
  ],
  "values": [
   14,
   15,
   15,
   18,
   18,
   18,
   19,
   19,
   20,
   20,
   20,
   20,
   21,
   21,
   21,
   21,
   21,
   21,
   22,
   22,
   22,
   22,
   22,
   22,
   23,
   23,
   23,
   23,
   23,
   23,
   23,
   23,
   24,
   24,
   24,
   24,
   24,
   24,
   24,
   24,
   24,
   25,
   25,
   25,
   25,
   25,
   25,
   25,
   25,
   25,
   26,
   26,
   26,
   26,
   26,
   26,
   26,
   26,
   26,
   26,
   26,
   26,
   26,
   26,
   26,
   26,
   26,
   26,
   26,
   27,
   27,
   27,
   27,
   27,
   27,
   27,
   27,
   27,
   27,
   27,
   27,
   27,
   27,
   28,
   28,
   28,
   28,
   28,
   28,
   28,
   28,
   28,
   28,
   28,
   28,
   28,
   28,
   28,
   28,
   28,
   28,
   28,
   28,
   28,
   28,
   28,
   28,
   28,
   28,
   28,
   28,
   28,
   28,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   29,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   30,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   31,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   32,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   33,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   34,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   35,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   36,
   37,
   37,
   37,
   37,
   37,
   37,
   37,
   37,
   37,
   37,
   37,
   37,
   37,
   37,
   37,
   37,
   37,
   37,
   37,
   37,
   37,
   37,
   37,
   37,
   37,
   37,
   37,
   37,
   37,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   38,
   39,
   39,
   39,
   39,
   39,
   39,
   39,
   39,
   39,
   39,
   39,
   39,
   39,
   39,
   39,
   39,
   39,
   39,
   39,
   39,
   39,
   39,
   39,
   39,
   39,
   39,
   39,
   39,
   39,
   39,
   40,
   40,
   40,
   40,
   40,
   40,
   40,
   40,
   40,
   40,
   40,
   40,
   40,
   40,
   40,
   40,
   40,
   40,
   40,
   40,
   40,
   40,
   40,
   40,
   40,
   40,
   40,
   40,
   40,
   40,
   40,
   40,
   40,
   40,
   40,
   40,
   40,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   41,
   42,
   42,
   42,
   42,
   42,
   42,
   42,
   42,
   42,
   42,
   42,
   42,
   42,
   42,
   42,
   42,
   42,
   42,
   42,
   42,
   43,
   43,
   43,
   43,
   43,
   43,
   43,
   43,
   43,
   43,
   43,
   43,
   43,
   43,
   43,
   43,
   43,
   43,
   43,
   43,
   43,
   43,
   43,
   43,
   43,
   43,
   43,
   43,
   43,
   43,
   43,
   43,
   43,
   43,
   43,
   43,
   44,
   44,
   44,
   44,
   44,
   44,
   44,
   44,
   44,
   44,
   44,
   44,
   44,
   44,
   44,
   44,
   44,
   44,
   44,
   44,
   45,
   45,
   45,
   45,
   45,
   45,
   45,
   45,
   45,
   45,
   45,
   45,
   45,
   45,
   45,
   45,
   45,
   45,
   45,
   45,
   45,
   45,
   45,
   45,
   45,
   45,
   45,
   45,
   45,
   45,
   45,
   45,
   45,
   45,
   45,
   45,
   46,
   46,
   46,
   46,
   46,
   46,
   46,
   46,
   46,
   46,
   46,
   46,
   46,
   46,
   46,
   46,
   46,
   46,
   46,
   46,
   46,
   46,
   46,
   46,
   46,
   46,
   46,
   46,
   46,
   46,
   46,
   46,
   46,
   46,
   46,
   47,
   47,
   47,
   47,
   47,
   47,
   47,
   47,
   47,
   47,
   47,
   47,
   47,
   47,
   47,
   47,
   47,
   47,
   47,
   47,
   47,
   47,
   47,
   47,
   47,
   47,
   47,
   47,
   47,
   47,
   47,
   47,
   47,
   47,
   48,
   48,
   48,
   48,
   48,
   48,
   48,
   48,
   48,
   48,
   48,
   48,
   48,
   48,
   48,
   48,
   48,
   48,
   48,
   48,
   48,
   48,
   48,
   48,
   48,
   48,
   48,
   48,
   48,
   48,
   48,
   48,
   48,
   48,
   48,
   48,
   49,
   49,
   49,
   49,
   49,
   49,
   49,
   49,
   49,
   49,
   49,
   49,
   49,
   49,
   49,
   49,
   49,
   49,
   49,
   49,
   49,
   49,
   49,
   49,
   49,
   49,
   49,
   49,
   49,
   49,
   49,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   50,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   51,
   52,
   52,
   52,
   52,
   52,
   52,
   52,
   52,
   52,
   52,
   52,
   52,
   52,
   52,
   52,
   52,
   52,
   52,
   52,
   52,
   52,
   52,
   52,
   52,
   52,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   53,
   54,
   54,
   54,
   54,
   54,
   54,
   54,
   54,
   54,
   54,
   54,
   54,
   54,
   54,
   54,
   54,
   54,
   54,
   54,
   54,
   54,
   54,
   54,
   54,
   54,
   54,
   54,
   54,
   54,
   54,
   54,
   54,
   54,
   54,
   54,
   54,
   54,
   55,
   55,
   55,
   55,
   55,
   55,
   55,
   55,
   55,
   55,
   55,
   55,
   55,
   55,
   55,
   55,
   55,
   55,
   55,
   55,
   55,
   55,
   55,
   55,
   55,
   55,
   55,
   55,
   55,
   55,
   55,
   56,
   56,
   56,
   56,
   56,
   56,
   56,
   56,
   56,
   56,
   56,
   56,
   56,
   56,
   56,
   56,
   56,
   56,
   56,
   56,
   56,
   56,
   56,
   56,
   56,
   56,
   56,
   56,
   56,
   56,
   56,
   56,
   56,
   57,
   57,
   57,
   57,
   57,
   57,
   57,
   57,
   57,
   57,
   57,
   57,
   57,
   57,
   57,
   57,
   57,
   57,
   57,
   57,
   57,
   57,
   57,
   57,
   57,
   57,
   57,
   57,
   57,
   58,
   58,
   58,
   58,
   58,
   58,
   58,
   58,
   58,
   58,
   58,
   58,
   58,
   58,
   58,
   58,
   58,
   58,
   58,
   58,
   58,
   58,
   58,
   58,
   58,
   58,
   58,
   58,
   58,
   58,
   58,
   58,
   58,
   58,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   59,
   60,
   60,
   60,
   60,
   60,
   60,
   60,
   60,
   60,
   60,
   60,
   60,
   60,
   60,
   60,
   60,
   60,
   60,
   60,
   60,
   60,
   60,
   60,
   60,
   60,
   60,
   60,
   60,
   61,
   61,
   61,
   61,
   61,
   61,
   61,
   61,
   61,
   61,
   61,
   61,
   61,
   61,
   61,
   61,
   61,
   61,
   61,
   61,
   61,
   61,
   61,
   61,
   61,
   61,
   61,
   61,
   61,
   61,
   62,
   62,
   62,
   62,
   62,
   62,
   62,
   62,
   62,
   62,
   62,
   62,
   62,
   62,
   62,
   62,
   62,
   62,
   62,
   62,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   63,
   64,
   64,
   64,
   64,
   64,
   64,
   64,
   64,
   64,
   64,
   64,
   64,
   64,
   64,
   64,
   64,
   64,
   64,
   64,
   64,
   64,
   64,
   64,
   64,
   64,
   64,
   64,
   64,
   64,
   64,
   64,
   64,
   64,
   64,
   64,
   65,
   65,
   65,
   65,
   65,
   65,
   65,
   65,
   65,
   65,
   65,
   65,
   65,
   65,
   65,
   65,
   65,
   65,
   65,
   65,
   65,
   65,
   65,
   65,
   65,
   65,
   65,
   65,
   66,
   66,
   66,
   66,
   66,
   66,
   66,
   66,
   66,
   66,
   66,
   66,
   66,
   66,
   66,
   66,
   66,
   66,
   66,
   66,
   66,
   66,
   66,
   66,
   66,
   66,
   66,
   66,
   66,
   66,
   66,
   66,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   67,
   68,
   68,
   68,
   68,
   68,
   68,
   68,
   68,
   68,
   68,
   68,
   68,
   68,
   68,
   68,
   68,
   68,
   68,
   68,
   68,
   68,
   68,
   68,
   68,
   68,
   68,
   68,
   68,
   68,
   68,
   68,
   68,
   69,
   69,
   69,
   69,
   69,
   69,
   69,
   69,
   69,
   69,
   69,
   69,
   69,
   69,
   69,
   69,
   69,
   69,
   69,
   69,
   69,
   69,
   69,
   69,
   69,
   69,
   69,
   69,
   69,
   69,
   69,
   70,
   70,
   70,
   70,
   70,
   70,
   70,
   70,
   70,
   70,
   70,
   70,
   70,
   70,
   70,
   70,
   70,
   70,
   70,
   70,
   70,
   70,
   70,
   70,
   70,
   70,
   70,
   70,
   70,
   70,
   70,
   70,
   70,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   71,
   72,
   72,
   72,
   72,
   72,
   72,
   72,
   72,
   72,
   72,
   72,
   72,
   72,
   72,
   72,
   72,
   72,
   72,
   72,
   72,
   72,
   72,
   72,
   72,
   72,
   72,
   72,
   72,
   73,
   73,
   73,
   73,
   73,
   73,
   73,
   73,
   73,
   73,
   73,
   73,
   73,
   73,
   73,
   73,
   73,
   73,
   73,
   73,
   73,
   73,
   73,
   73,
   73,
   73,
   73,
   73,
   73,
   73,
   73,
   73,
   73,
   73,
   73,
   73,
   74,
   74,
   74,
   74,
   74,
   74,
   74,
   74,
   74,
   74,
   74,
   74,
   74,
   74,
   74,
   74,
   74,
   74,
   74,
   74,
   74,
   74,
   74,
   74,
   74,
   74,
   74,
   74,
   74,
   74,
   74,
   74,
   74,
   74,
   74,
   74,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   75,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   76,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   77,
   78,
   78,
   78,
   78,
   78,
   78,
   78,
   78,
   78,
   78,
   78,
   78,
   78,
   78,
   78,
   78,
   78,
   78,
   78,
   78,
   78,
   78,
   78,
   78,
   78,
   78,
   78,
   78,
   78,
   78,
   78,
   78,
   78,
   78,
   78,
   78,
   79,
   79,
   79,
   79,
   79,
   79,
   79,
   79,
   79,
   79,
   79,
   79,
   79,
   79,
   79,
   79,
   79,
   79,
   79,
   79,
   79,
   79,
   79,
   79,
   79,
   79,
   79,
   79,
   79,
   79,
   79,
   79,
   79,
   79,
   79,
   80,
   80,
   80,
   80,
   80,
   80,
   80,
   80,
   80,
   80,
   80,
   80,
   80,
   80,
   80,
   80,
   80,
   80,
   80,
   80,
   80,
   80,
   80,
   80,
   80,
   80,
   80,
   80,
   80,
   80,
   80,
   80,
   80,
   80,
   80,
   81,
   81,
   81,
   81,
   81,
   81,
   81,
   81,
   81,
   81,
   81,
   81,
   81,
   81,
   81,
   81,
   81,
   81,
   81,
   81,
   81,
   81,
   81,
   81,
   81,
   81,
   81,
   81,
   81,
   81,
   82,
   82,
   82,
   82,
   82,
   82,
   82,
   82,
   82,
   82,
   82,
   82,
   82,
   82,
   82,
   82,
   82,
   82,
   82,
   82,
   82,
   82,
   82,
   82,
   82,
   82,
   82,
   82,
   82,
   82,
   82,
   83,
   83,
   83,
   83,
   83,
   83,
   83,
   83,
   83,
   83,
   83,
   83,
   83,
   83,
   83,
   83,
   83,
   83,
   83,
   83,
   83,
   83,
   83,
   83,
   83,
   83,
   83,
   83,
   83,
   83,
   83,
   83,
   83,
   83,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   84,
   85,
   85,
   85,
   85,
   85,
   85,
   85,
   85,
   85,
   85,
   85,
   85,
   85,
   85,
   85,
   85,
   85,
   85,
   85,
   85,
   85,
   85,
   85,
   85,
   85,
   85,
   85,
   85,
   85,
   85,
   85,
   85,
   85,
   86,
   86,
   86,
   86,
   86,
   86,
   86,
   86,
   86,
   86,
   86,
   86,
   86,
   86,
   86,
   86,
   86,
   86,
   86,
   86,
   86,
   86,
   86,
   86,
   86,
   86,
   86,
   86,
   86,
   86,
   86,
   86,
   86,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   87,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   88,
   89,
   89,
   89,
   89,
   89,
   89,
   89,
   89,
   89,
   89,
   89,
   89,
   89,
   89,
   89,
   89,
   89,
   89,
   89,
   89,
   89,
   89,
   89,
   89,
   89,
   89,
   90,
   90,
   90,
   90,
   90,
   90,
   90,
   90,
   90,
   90,
   90,
   90,
   90,
   90,
   90,
   90,
   90,
   90,
   90,
   90,
   90,
   90,
   90,
   90,
   90,
   91,
   91,
   91,
   91,
   91,
   91,
   91,
   91,
   91,
   91,
   91,
   91,
   91,
   91,
   91,
   91,
   92,
   92,
   92,
   92,
   92,
   92,
   92,
   92,
   92,
   92,
   92,
   92,
   92,
   92,
   92,
   92,
   92,
   92,
   92,
   92,
   92,
   92,
   92,
   92,
   92,
   92,
   92,
   92,
   92,
   92,
   92,
   92,
   92,
   92,
   93,
   93,
   93,
   93,
   93,
   93,
   93,
   93,
   93,
   93,
   93,
   93,
   93,
   93,
   93,
   93,
   93,
   93,
   93,
   93,
   93,
   93,
   93,
   93,
   93,
   93,
   93,
   94,
   94,
   94,
   94,
   94,
   94,
   94,
   94,
   94,
   94,
   94,
   94,
   94,
   94,
   94,
   94,
   94,
   94,
   94,
   94,
   94,
   94,
   94,
   95,
   95,
   95,
   95,
   95,
   95,
   95,
   95,
   95,
   95,
   95,
   95,
   95,
   95,
   95,
   95,
   95,
   95,
   95,
   95,
   95,
   95,
   95,
   95,
   95,
   95,
   95,
   95,
   95,
   95,
   95,
   95,
   95,
   95,
   96,
   96,
   96,
   96,
   96,
   96,
   96,
   96,
   96,
   96,
   96,
   96,
   96,
   96,
   96,
   96,
   96,
   96,
   96,
   96,
   96,
   96,
   96,
   96,
   96,
   96,
   96,
   96,
   96,
   96,
   96,
   96,
   96,
   96,
   96,
   96,
   96,
   97,
   97,
   97,
   97,
   97,
   97,
   97,
   97,
   97,
   97,
   97,
   97,
   97,
   97,
   97,
   97,
   97,
   98,
   98,
   98,
   98,
   98,
   98,
   98,
   98,
   98,
   98,
   98,
   98,
   98,
   98,
   98,
   98,
   98,
   98,
   98,
   98,
   98,
   98,
   98,
   98,
   98,
   98,
   98,
   98,
   98,
   98,
   98,
   98,
   99,
   99,
   99,
   99,
   99,
   99,
   99,
   99,
   99,
   99,
   99,
   99,
   99,
   99,
   99,
   99,
   99,
   99,
   99,
   99,
   99,
   99,
   99,
   99,
   99,
   99,
   99,
   99,
   99,
   100,
   100,
   100,
   100,
   100,
   100,
   100,
   100,
   100,
   100,
   100,
   100,
   100,
   100,
   100,
   100,
   100,
   100,
   100,
   100,
   100,
   100,
   100,
   100,
   100,
   101,
   101,
   101,
   101,
   101,
   101,
   101,
   101,
   101,
   101,
   101,
   101,
   101,
   101,
   101,
   101,
   101,
   101,
   101,
   101,
   101,
   101,
   102,
   102,
   102,
   102,
   102,
   102,
   102,
   102,
   102,
   102,
   102,
   102,
   102,
   102,
   102,
   102,
   102,
   102,
   102,
   102,
   102,
   102,
   102,
   102,
   102,
   102,
   103,
   103,
   103,
   103,
   103,
   103,
   103,
   103,
   103,
   103,
   103,
   103,
   103,
   103,
   103,
   103,
   103,
   103,
   104,
   104,
   104,
   104,
   104,
   104,
   104,
   104,
   104,
   104,
   104,
   104,
   104,
   104,
   104,
   104,
   104,
   104,
   104,
   104,
   104,
   104,
   104,
   104,
   104,
   104,
   104,
   104,
   104,
   104,
   104,
   104,
   105,
   105,
   105,
   105,
   105,
   105,
   105,
   105,
   105,
   105,
   105,
   105,
   105,
   105,
   105,
   105,
   105,
   105,
   105,
   105,
   105,
   105,
   105,
   105,
   106,
   106,
   106,
   106,
   106,
   106,
   106,
   106,
   106,
   106,
   106,
   106,
   106,
   106,
   106,
   106,
   106,
   106,
   106,
   106,
   106,
   107,
   107,
   107,
   107,
   107,
   107,
   107,
   107,
   107,
   107,
   107,
   107,
   107,
   107,
   107,
   107,
   107,
   107,
   107,
   107,
   107,
   107,
   107,
   107,
   108,
   108,
   108,
   108,
   108,
   108,
   108,
   108,
   108,
   108,
   108,
   108,
   108,
   108,
   108,
   108,
   109,
   109,
   109,
   109,
   109,
   109,
   109,
   109,
   109,
   109,
   109,
   109,
   109,
   109,
   109,
   109,
   109,
   109,
   109,
   109,
   109,
   109,
   109,
   109,
   109,
   109,
   109,
   109,
   110,
   110,
   110,
   110,
   110,
   110,
   110,
   110,
   110,
   110,
   110,
   110,
   110,
   110,
   110,
   110,
   110,
   110,
   110,
   110,
   110,
   110,
   110,
   110,
   110,
   110,
   110,
   110,
   110,
   110,
   111,
   111,
   111,
   111,
   111,
   111,
   111,
   111,
   111,
   111,
   111,
   111,
   111,
   111,
   111,
   111,
   111,
   111,
   111,
   111,
   111,
   112,
   112,
   112,
   112,
   112,
   112,
   112,
   112,
   112,
   112,
   112,
   112,
   112,
   112,
   112,
   112,
   112,
   112,
   112,
   112,
   112,
   112,
   112,
   112,
   112,
   112,
   112,
   113,
   113,
   113,
   113,
   113,
   113,
   113,
   113,
   113,
   113,
   113,
   113,
   113,
   113,
   113,
   113,
   113,
   113,
   113,
   114,
   114,
   114,
   114,
   114,
   114,
   114,
   114,
   114,
   114,
   114,
   114,
   114,
   114,
   114,
   114,
   114,
   115,
   115,
   115,
   115,
   115,
   115,
   115,
   115,
   115,
   115,
   115,
   115,
   115,
   115,
   115,
   115,
   115,
   115,
   115,
   115,
   115,
   116,
   116,
   116,
   116,
   116,
   116,
   116,
   116,
   116,
   116,
   116,
   116,
   116,
   116,
   116,
   116,
   116,
   116,
   116,
   116,
   116,
   116,
   116,
   117,
   117,
   117,
   117,
   117,
   117,
   117,
   117,
   117,
   117,
   117,
   117,
   117,
   117,
   117,
   117,
   117,
   117,
   117,
   117,
   117,
   117,
   117,
   117,
   117,
   117,
   117,
   118,
   118,
   118,
   118,
   118,
   118,
   118,
   118,
   118,
   118,
   118,
   118,
   118,
   118,
   118,
   118,
   118,
   118,
   118,
   118,
   118,
   118,
   118,
   118,
   118,
   118,
   119,
   119,
   119,
   119,
   119,
   119,
   119,
   119,
   119,
   119,
   119,
   119,
   119,
   119,
   119,
   119,
   119,
   119,
   119,
   119,
   119,
   119,
   119,
   119,
   119,
   119,
   119,
   119,
   119,
   119,
   119,
   119,
   119,
   119,
   119,
   119,
   120,
   120,
   120,
   120,
   120,
   120,
   120,
   120,
   120,
   120,
   120,
   120,
   120,
   120,
   120,
   120,
   120,
   120,
   120,
   120,
   120,
   120,
   120,
   120,
   120,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   121,
   122,
   122,
   122,
   122,
   122,
   122,
   122,
   122,
   122,
   122,
   122,
   122,
   122,
   122,
   122,
   122,
   122,
   122,
   122,
   122,
   122,
   122,
   122,
   122,
   122,
   123,
   123,
   123,
   123,
   123,
   123,
   123,
   123,
   123,
   123,
   123,
   123,
   123,
   123,
   123,
   123,
   123,
   123,
   123,
   123,
   123,
   123,
   123,
   123,
   123,
   123,
   123,
   123,
   123,
   123,
   123,
   124,
   124,
   124,
   124,
   124,
   124,
   124,
   124,
   124,
   124,
   124,
   124,
   124,
   124,
   124,
   124,
   124,
   124,
   124,
   124,
   124,
   124,
   124,
   124,
   124,
   124,
   124,
   124,
   124,
   124,
   124,
   124,
   124,
   124,
   124,
   125,
   125,
   125,
   125,
   125,
   125,
   125,
   125,
   125,
   125,
   125,
   125,
   125,
   125,
   125,
   125,
   125,
   125,
   125,
   125,
   126,
   126,
   126,
   126,
   126,
   126,
   126,
   126,
   126,
   126,
   126,
   126,
   126,
   126,
   126,
   126,
   126,
   126,
   126,
   126,
   126,
   126,
   126,
   126,
   126,
   126,
   126,
   126,
   126,
   127,
   127,
   127,
   127,
   127,
   127,
   127,
   127,
   127,
   127,
   127,
   127,
   127,
   127,
   127,
   127,
   127,
   127,
   127,
   127,
   127,
   127,
   127,
   128,
   128,
   128,
   128,
   128,
   128,
   128,
   128,
   128,
   128,
   128,
   128,
   128,
   128,
   128,
   128,
   128,
   128,
   128,
   128,
   128,
   128,
   128,
   128,
   128,
   128,
   128,
   128,
   128,
   128,
   128,
   128,
   128,
   129,
   129,
   129,
   129,
   129,
   129,
   129,
   129,
   129,
   129,
   129,
   129,
   129,
   129,
   129,
   129,
   129,
   129,
   129,
   129,
   129,
   129,
   129,
   129,
   129,
   129,
   129,
   129,
   129,
   129,
   129,
   129,
   130,
   130,
   130,
   130,
   130,
   130,
   130,
   130,
   130,
   130,
   130,
   130,
   130,
   130,
   130,
   130,
   130,
   130,
   130,
   130,
   130,
   130,
   130,
   130,
   130,
   130,
   130,
   130,
   130,
   130,
   130,
   131,
   131,
   131,
   131,
   131,
   131,
   131,
   131,
   131,
   131,
   131,
   131,
   131,
   131,
   131,
   131,
   131,
   131,
   131,
   131,
   131,
   131,
   131,
   131,
   131,
   132,
   132,
   132,
   132,
   132,
   132,
   132,
   132,
   132,
   132,
   132,
   132,
   132,
   132,
   132,
   132,
   132,
   132,
   133,
   133,
   133,
   133,
   133,
   133,
   133,
   133,
   133,
   133,
   133,
   133,
   133,
   133,
   133,
   133,
   133,
   133,
   133,
   133,
   133,
   133,
   133,
   134,
   134,
   134,
   134,
   134,
   134,
   134,
   134,
   134,
   134,
   134,
   134,
   134,
   134,
   134,
   134,
   134,
   134,
   134,
   134,
   134,
   134,
   134,
   134,
   134,
   135,
   135,
   135,
   135,
   135,
   135,
   135,
   135,
   135,
   135,
   135,
   135,
   135,
   135,
   135,
   135,
   135,
   135,
   135,
   135,
   135,
   136,
   136,
   136,
   136,
   136,
   136,
   136,
   136,
   136,
   136,
   136,
   136,
   136,
   136,
   136,
   136,
   136,
   136,
   136,
   136,
   136,
   136,
   137,
   137,
   137,
   137,
   137,
   137,
   137,
   137,
   137,
   137,
   137,
   137,
   137,
   137,
   137,
   137,
   137,
   137,
   137,
   137,
   137,
   137,
   137,
   137,
   137,
   137,
   137,
   137,
   137,
   138,
   138,
   138,
   138,
   138,
   138,
   138,
   138,
   138,
   138,
   138,
   138,
   138,
   138,
   138,
   138,
   139,
   139,
   139,
   139,
   139,
   139,
   139,
   139,
   139,
   139,
   139,
   139,
   139,
   139,
   139,
   139,
   139,
   139,
   139,
   139,
   139,
   139,
   139,
   139,
   139,
   140,
   140,
   140,
   140,
   140,
   140,
   140,
   140,
   140,
   140,
   140,
   140,
   140,
   140,
   140,
   140,
   140,
   140,
   140,
   140,
   140,
   140,
   141,
   141,
   141,
   141,
   141,
   141,
   141,
   141,
   141,
   141,
   141,
   141,
   141,
   141,
   141,
   141,
   141,
   141,
   141,
   141,
   141,
   141,
   141,
   141,
   141,
   142,
   142,
   142,
   142,
   142,
   142,
   142,
   142,
   142,
   142,
   142,
   142,
   142,
   142,
   142,
   142,
   142,
   142,
   142,
   142,
   142,
   142,
   143,
   143,
   143,
   143,
   143,
   143,
   143,
   143,
   143,
   143,
   143,
   143,
   143,
   143,
   143,
   143,
   143,
   143,
   143,
   143,
   143,
   143,
   143,
   143,
   143,
   144,
   144,
   144,
   144,
   144,
   144,
   144,
   144,
   144,
   144,
   144,
   144,
   144,
   144,
   144,
   144,
   144,
   144,
   144,
   144,
   144,
   144,
   144,
   145,
   145,
   145,
   145,
   145,
   145,
   145,
   145,
   145,
   145,
   145,
   145,
   145,
   145,
   145,
   145,
   145,
   146,
   146,
   146,
   146,
   146,
   146,
   146,
   146,
   146,
   146,
   146,
   146,
   146,
   146,
   146,
   146,
   146,
   147,
   147,
   147,
   147,
   147,
   147,
   147,
   147,
   147,
   147,
   147,
   147,
   147,
   147,
   147,
   147,
   147,
   147,
   147,
   147,
   147,
   147,
   147,
   147,
   147,
   147,
   147,
   147,
   147,
   148,
   148,
   148,
   148,
   148,
   148,
   148,
   148,
   148,
   148,
   148,
   148,
   148,
   148,
   148,
   148,
   148,
   149,
   149,
   149,
   149,
   149,
   149,
   149,
   149,
   149,
   149,
   149,
   149,
   149,
   149,
   149,
   149,
   149,
   149,
   150,
   150,
   150,
   150,
   150,
   150,
   150,
   150,
   150,
   150,
   150,
   150,
   150,
   150,
   150,
   150,
   150,
   150,
   150,
   150,
   150,
   150,
   150,
   150,
   150,
   151,
   151,
   151,
   151,
   151,
   151,
   151,
   151,
   151,
   151,
   151,
   151,
   151,
   152,
   152,
   152,
   152,
   152,
   152,
   152,
   152,
   152,
   152,
   152,
   152,
   152,
   152,
   152,
   152,
   152,
   152,
   152,
   152,
   152,
   152,
   153,
   153,
   153,
   153,
   153,
   153,
   153,
   153,
   153,
   153,
   153,
   153,
   153,
   153,
   153,
   153,
   153,
   154,
   154,
   154,
   154,
   154,
   154,
   154,
   154,
   154,
   154,
   154,
   155,
   155,
   155,
   155,
   155,
   155,
   155,
   155,
   155,
   155,
   155,
   155,
   155,
   155,
   155,
   155,
   155,
   156,
   156,
   156,
   156,
   156,
   156,
   156,
   156,
   156,
   156,
   156,
   156,
   156,
   156,
   156,
   156,
   156,
   156,
   156,
   157,
   157,
   157,
   157,
   157,
   157,
   157,
   157,
   157,
   157,
   157,
   157,
   157,
   157,
   157,
   157,
   157,
   157,
   158,
   158,
   158,
   158,
   158,
   158,
   158,
   158,
   158,
   158,
   158,
   158,
   158,
   158,
   158,
   158,
   158,
   158,
   158,
   158,
   158,
   159,
   159,
   159,
   159,
   159,
   159,
   159,
   159,
   159,
   159,
   159,
   159,
   159,
   159,
   159,
   159,
   159,
   160,
   160,
   160,
   160,
   160,
   160,
   160,
   160,
   160,
   160,
   161,
   161,
   161,
   161,
   161,
   161,
   161,
   161,
   161,
   161,
   161,
   161,
   161,
   161,
   162,
   162,
   162,
   162,
   162,
   162,
   162,
   162,
   162,
   162,
   162,
   162,
   162,
   162,
   162,
   162,
   162,
   162,
   162,
   162,
   162,
   162,
   162,
   162,
   162,
   162,
   162,
   163,
   163,
   163,
   163,
   163,
   163,
   163,
   163,
   163,
   163,
   163,
   163,
   163,
   163,
   163,
   163,
   163,
   163,
   163,
   164,
   164,
   164,
   164,
   164,
   164,
   164,
   164,
   164,
   164,
   164,
   164,
   165,
   165,
   165,
   165,
   165,
   165,
   165,
   165,
   165,
   165,
   165,
   165,
   165,
   165,
   165,
   165,
   165,
   165,
   165,
   165,
   165,
   165,
   165,
   165,
   166,
   166,
   166,
   166,
   166,
   166,
   166,
   166,
   166,
   166,
   166,
   166,
   166,
   166,
   166,
   166,
   166,
   166,
   166,
   166,
   166,
   166,
   166,
   166,
   166,
   167,
   167,
   167,
   167,
   167,
   167,
   167,
   167,
   167,
   167,
   167,
   167,
   167,
   167,
   168,
   168,
   168,
   168,
   168,
   168,
   168,
   168,
   168,
   168,
   168,
   168,
   168,
   168,
   168,
   168,
   168,
   168,
   168,
   168,
   169,
   169,
   169,
   169,
   169,
   169,
   169,
   169,
   169,
   169,
   169,
   169,
   169,
   169,
   169,
   169,
   169,
   170,
   170,
   170,
   170,
   170,
   170,
   170,
   170,
   170,
   170,
   170,
   170,
   170,
   170,
   170,
   170,
   170,
   170,
   170,
   170,
   170,
   170,
   171,
   171,
   171,
   171,
   171,
   171,
   171,
   171,
   171,
   171,
   171,
   171,
   171,
   171,
   171,
   171,
   171,
   171,
   171,
   171,
   171,
   172,
   172,
   172,
   172,
   172,
   172,
   172,
   172,
   172,
   172,
   172,
   172,
   172,
   173,
   173,
   173,
   173,
   173,
   173,
   173,
   173,
   173,
   173,
   173,
   173,
   173,
   173,
   173,
   173,
   174,
   174,
   174,
   174,
   174,
   174,
   174,
   174,
   174,
   174,
   174,
   174,
   174,
   174,
   174,
   174,
   174,
   174,
   174,
   174,
   174,
   175,
   175,
   175,
   175,
   175,
   175,
   175,
   175,
   175,
   175,
   175,
   175,
   175,
   175,
   175,
   175,
   175,
   175,
   175,
   175,
   175,
   175,
   175,
   175,
   175,
   175,
   175,
   175,
   175,
   176,
   176,
   176,
   176,
   176,
   176,
   176,
   176,
   176,
   176,
   176,
   176,
   176,
   176,
   176,
   176,
   176,
   177,
   177,
   177,
   177,
   177,
   177,
   177,
   177,
   177,
   177,
   177,
   177,
   177,
   177,
   177,
   177,
   177,
   177,
   177,
   177,
   177,
   178,
   178,
   178,
   178,
   178,
   178,
   178,
   178,
   178,
   178,
   178,
   178,
   178,
   178,
   178,
   178,
   178,
   178,
   178,
   178,
   179,
   179,
   179,
   179,
   179,
   179,
   179,
   179,
   179,
   179,
   179,
   179,
   179,
   179,
   179,
   179,
   179,
   179,
   180,
   180,
   180,
   180,
   180,
   180,
   180,
   180,
   180,
   180,
   180,
   180,
   180,
   180,
   180,
   180,
   180,
   180,
   180,
   180,
   180,
   180,
   180,
   180,
   180,
   181,
   181,
   181,
   181,
   181,
   181,
   181,
   181,
   181,
   181,
   181,
   181,
   181,
   181,
   181,
   181,
   181,
   181,
   181,
   181,
   181,
   181,
   182,
   182,
   182,
   182,
   182,
   182,
   182,
   182,
   182,
   182,
   182,
   182,
   182,
   182,
   182,
   182,
   182,
   182,
   182,
   182,
   182,
   182,
   182,
   182,
   182,
   182,
   183,
   183,
   183,
   183,
   183,
   183,
   183,
   183,
   183,
   183,
   183,
   183,
   183,
   183,
   183,
   183,
   183,
   183,
   183,
   183,
   183,
   183,
   183,
   183,
   184,
   184,
   184,
   184,
   184,
   184,
   184,
   184,
   184,
   184,
   184,
   184,
   184,
   184,
   184,
   184,
   184,
   184,
   184,
   184,
   184,
   184,
   185,
   185,
   185,
   185,
   185,
   185,
   185,
   185,
   185,
   185,
   185,
   185,
   185,
   185,
   186,
   186,
   186,
   186,
   186,
   186,
   186,
   186,
   186,
   186,
   186,
   186,
   186,
   186,
   186,
   186,
   187,
   187,
   187,
   187,
   187,
   187,
   187,
   187,
   187,
   187,
   187,
   187,
   187,
   187,
   187,
   187,
   188,
   188,
   188,
   188,
   188,
   188,
   188,
   188,
   188,
   188,
   188,
   188,
   188,
   188,
   188,
   188,
   188,
   189,
   189,
   189,
   189,
   189,
   189,
   189,
   189,
   189,
   189,
   189,
   189,
   189,
   189,
   189,
   189,
   189,
   189,
   189,
   190,
   190,
   190,
   190,
   190,
   190,
   190,
   190,
   190,
   190,
   190,
   190,
   190,
   191,
   191,
   191,
   191,
   191,
   191,
   191,
   191,
   191,
   191,
   191,
   191,
   191,
   191,
   191,
   191,
   191,
   192,
   192,
   192,
   192,
   192,
   192,
   192,
   192,
   192,
   192,
   192,
   192,
   192,
   192,
   192,
   192,
   192,
   192,
   193,
   193,
   193,
   193,
   193,
   193,
   193,
   193,
   193,
   193,
   193,
   193,
   193,
   193,
   193,
   193,
   193,
   193,
   193,
   193,
   193,
   194,
   194,
   194,
   194,
   194,
   194,
   194,
   194,
   194,
   194,
   194,
   194,
   194,
   194,
   194,
   194,
   194,
   195,
   195,
   195,
   195,
   195,
   195,
   195,
   196,
   196,
   196,
   196,
   196,
   196,
   196,
   196,
   196,
   196,
   196,
   196,
   196,
   196,
   196,
   197,
   197,
   197,
   197,
   197,
   197,
   197,
   197,
   197,
   197,
   197,
   197,
   197,
   197,
   197,
   197,
   197,
   197,
   198,
   198,
   198,
   198,
   198,
   198,
   198,
   198,
   198,
   198,
   198,
   198,
   199,
   199,
   199,
   199,
   199,
   199,
   199,
   199,
   199,
   199,
   199,
   199,
   199,
   199,
   199,
   200,
   200,
   200,
   200,
   200,
   200,
   200,
   200,
   200,
   200,
   200,
   200,
   200,
   200,
   200,
   200,
   200,
   200,
   200,
   200,
   201,
   201,
   201,
   201,
   201,
   201,
   201,
   201,
   201,
   201,
   201,
   201,
   201,
   202,
   202,
   202,
   202,
   202,
   202,
   202,
   202,
   202,
   202,
   202,
   202,
   202,
   202,
   202,
   202,
   202,
   202,
   202,
   202,
   202,
   202,
   203,
   203,
   203,
   203,
   203,
   203,
   203,
   203,
   203,
   203,
   203,
   203,
   203,
   203,
   203,
   203,
   203,
   203,
   203,
   204,
   204,
   204,
   204,
   204,
   204,
   204,
   204,
   204,
   204,
   204,
   204,
   204,
   204,
   204,
   204,
   205,
   205,
   205,
   205,
   205,
   205,
   205,
   205,
   205,
   205,
   205,
   205,
   205,
   205,
   205,
   205,
   205,
   205,
   205,
   205,
   205,
   206,
   206,
   206,
   206,
   206,
   206,
   206,
   206,
   206,
   206,
   206,
   206,
   206,
   206,
   206,
   206,
   207,
   207,
   207,
   207,
   207,
   207,
   207,
   207,
   207,
   207,
   207,
   207,
   207,
   207,
   207,
   207,
   208,
   208,
   208,
   208,
   208,
   208,
   208,
   208,
   208,
   208,
   208,
   208,
   208,
   208,
   208,
   208,
   208,
   208,
   209,
   209,
   209,
   209,
   209,
   209,
   209,
   209,
   209,
   209,
   209,
   209,
   210,
   210,
   210,
   210,
   210,
   210,
   210,
   210,
   210,
   210,
   210,
   210,
   210,
   210,
   210,
   210,
   210,
   210,
   210,
   210,
   210,
   210,
   211,
   211,
   211,
   211,
   211,
   211,
   211,
   211,
   211,
   211,
   212,
   212,
   212,
   212,
   212,
   212,
   212,
   212,
   212,
   212,
   212,
   212,
   212,
   212,
   213,
   213,
   213,
   213,
   213,
   213,
   213,
   213,
   213,
   213,
   213,
   213,
   213,
   213,
   213,
   213,
   214,
   214,
   214,
   214,
   214,
   214,
   214,
   214,
   214,
   214,
   214,
   214,
   214,
   214,
   215,
   215,
   215,
   215,
   215,
   215,
   215,
   215,
   215,
   215,
   215,
   216,
   216,
   216,
   216,
   216,
   216,
   216,
   216,
   216,
   216,
   216,
   216,
   216,
   216,
   216,
   216,
   216,
   217,
   217,
   217,
   217,
   217,
   217,
   217,
   217,
   217,
   217,
   217,
   217,
   217,
   217,
   217,
   217,
   217,
   217,
   217,
   217,
   217,
   218,
   218,
   218,
   218,
   218,
   218,
   218,
   218,
   218,
   218,
   218,
   218,
   219,
   219,
   219,
   219,
   219,
   219,
   220,
   220,
   220,
   220,
   220,
   220,
   220,
   220,
   220,
   220,
   220,
   220,
   221,
   221,
   221,
   221,
   221,
   221,
   221,
   221,
   221,
   221,
   221,
   221,
   221,
   221,
   222,
   222,
   222,
   222,
   222,
   222,
   222,
   222,
   222,
   222,
   222,
   222,
   222,
   222,
   222,
   222,
   222,
   222,
   222,
   222,
   223,
   223,
   223,
   223,
   223,
   223,
   223,
   223,
   223,
   224,
   224,
   224,
   224,
   224,
   224,
   224,
   224,
   224,
   224,
   224,
   224,
   224,
   224,
   225,
   225,
   225,
   225,
   225,
   225,
   225,
   225,
   225,
   225,
   225,
   225,
   225,
   225,
   225,
   225,
   226,
   226,
   226,
   226,
   226,
   226,
   226,
   226,
   226,
   226,
   226,
   226,
   226,
   226,
   227,
   227,
   227,
   227,
   227,
   227,
   227,
   227,
   227,
   228,
   228,
   228,
   228,
   228,
   228,
   228,
   228,
   228,
   228,
   228,
   229,
   229,
   229,
   229,
   229,
   229,
   229,
   229,
   229,
   229,
   229,
   229,
   229,
   229,
   229,
   229,
   230,
   230,
   230,
   230,
   230,
   230,
   230,
   230,
   230,
   230,
   230,
   230,
   230,
   230,
   230,
   230,
   230,
   230,
   230,
   230,
   230,
   231,
   231,
   231,
   231,
   231,
   231,
   231,
   231,
   231,
   231,
   231,
   231,
   231,
   231,
   231,
   231,
   232,
   232,
   232,
   232,
   232,
   232,
   232,
   232,
   232,
   232,
   232,
   232,
   232,
   232,
   232,
   232,
   232,
   232,
   232,
   233,
   233,
   233,
   233,
   233,
   233,
   233,
   233,
   233,
   233,
   233,
   233,
   233,
   234,
   234,
   234,
   234,
   234,
   234,
   234,
   234,
   234,
   234,
   234,
   234,
   234,
   234,
   234,
   234,
   234,
   234,
   234,
   235,
   235,
   235,
   235,
   235,
   235,
   235,
   235,
   235,
   235,
   235,
   235,
   235,
   235,
   236,
   236,
   236,
   236,
   236,
   236,
   236,
   236,
   236,
   236,
   236,
   236,
   236,
   236,
   236,
   237,
   237,
   237,
   237,
   237,
   237,
   237,
   237,
   237,
   237,
   237,
   237,
   237,
   237,
   238,
   238,
   238,
   238,
   238,
   238,
   238,
   238,
   238,
   238,
   238,
   238,
   239,
   239,
   239,
   239,
   239,
   239,
   239,
   239,
   239,
   239,
   239,
   239,
   239,
   239,
   239,
   239,
   239,
   239,
   240,
   240,
   240,
   240,
   240,
   240,
   240,
   240,
   240,
   240,
   240,
   240,
   240,
   241,
   241,
   241,
   241,
   241,
   241,
   241,
   241,
   241,
   241,
   241,
   241,
   242,
   242,
   242,
   242,
   242,
   242,
   242,
   242,
   242,
   242,
   242,
   242,
   242,
   243,
   243,
   243,
   243,
   243,
   243,
   243,
   243,
   244,
   244,
   244,
   244,
   244,
   244,
   244,
   244,
   244,
   244,
   245,
   245,
   245,
   245,
   245,
   245,
   245,
   245,
   245,
   246,
   246,
   246,
   246,
   246,
   246,
   246,
   246,
   246,
   246,
   246,
   246,
   246,
   246,
   246,
   246,
   246,
   246,
   246,
   246,
   246,
   246,
   246,
   246,
   246,
   246,
   247,
   247,
   247,
   247,
   247,
   247,
   247,
   247,
   247,
   247,
   247,
   247,
   247,
   247,
   247,
   247,
   248,
   248,
   248,
   248,
   248,
   248,
   248,
   248,
   248,
   248,
   248,
   248,
   248,
   249,
   249,
   249,
   249,
   249,
   249,
   249,
   249,
   249,
   249,
   249,
   249,
   249,
   249,
   249,
   249,
   249,
   249,
   250,
   250,
   250,
   250,
   250,
   250,
   250,
   250,
   250,
   250,
   250,
   251,
   251,
   251,
   251,
   251,
   251,
   252,
   252,
   252,
   252,
   252,
   252,
   252,
   252,
   252,
   252,
   252,
   252,
   253,
   253,
   253,
   253,
   253,
   253,
   253,
   253,
   254,
   254,
   254,
   254,
   254,
   254,
   254,
   254,
   254,
   254,
   254,
   254,
   254,
   255,
   255,
   255,
   255,
   255,
   255,
   255,
   255,
   255,
   256,
   256,
   256,
   256,
   256,
   256,
   256,
   256,
   256,
   256,
   256,
   256,
   256,
   256,
   257,
   257,
   257,
   257,
   257,
   257,
   257,
   258,
   258,
   258,
   258,
   258,
   258,
   258,
   258,
   258,
   258,
   258,
   258,
   259,
   259,
   259,
   259,
   259,
   259,
   259,
   259,
   259,
   259,
   259,
   259,
   259,
   259,
   260,
   260,
   260,
   260,
   260,
   260,
   260,
   260,
   260,
   260,
   260,
   260,
   260,
   260,
   260,
   260,
   261,
   261,
   261,
   261,
   261,
   261,
   261,
   261,
   261,
   261,
   261,
   261,
   261,
   261,
   262,
   262,
   262,
   262,
   262,
   262,
   263,
   263,
   263,
   263,
   263,
   263,
   263,
   263,
   263,
   264,
   264,
   264,
   264,
   264,
   264,
   264,
   264,
   264,
   264,
   265,
   265,
   265,
   265,
   265,
   265,
   265,
   265,
   266,
   266,
   266,
   266,
   266,
   266,
   266,
   266,
   266,
   266,
   267,
   267,
   267,
   267,
   267,
   267,
   267,
   267,
   267,
   267,
   267,
   267,
   267,
   267,
   267,
   267,
   267,
   268,
   268,
   268,
   268,
   268,
   268,
   268,
   268,
   268,
   269,
   269,
   269,
   269,
   269,
   269,
   270,
   270,
   270,
   270,
   270,
   270,
   270,
   270,
   270,
   270,
   270,
   270,
   270,
   270,
   270,
   270,
   270,
   270,
   270,
   270,
   270,
   270,
   271,
   271,
   271,
   271,
   271,
   271,
   271,
   271,
   271,
   271,
   271,
   271,
   271,
   271,
   271,
   271,
   271,
   271,
   271,
   271,
   272,
   272,
   272,
   272,
   272,
   272,
   272,
   272,
   272,
   272,
   272,
   272,
   273,
   273,
   273,
   273,
   273,
   273,
   273,
   273,
   273,
   273,
   273,
   273,
   273,
   273,
   273,
   273,
   273,
   274,
   274,
   274,
   274,
   274,
   274,
   274,
   274,
   274,
   274,
   274,
   274,
   275,
   275,
   275,
   275,
   275,
   275,
   276,
   276,
   276,
   276,
   276,
   276,
   276,
   276,
   276,
   276,
   276,
   276,
   276,
   277,
   277,
   277,
   277,
   277,
   277,
   277,
   277,
   277,
   277,
   277,
   277,
   278,
   278,
   278,
   278,
   278,
   278,
   278,
   278,
   278,
   278,
   278,
   279,
   279,
   279,
   279,
   279,
   279,
   279,
   279,
   279,
   280,
   280,
   280,
   280,
   280,
   280,
   280,
   280,
   280,
   280,
   280,
   280,
   280,
   280,
   280,
   280,
   280,
   280,
   280,
   280,
   280,
   280,
   280,
   280,
   280,
   281,
   281,
   281,
   281,
   281,
   281,
   281,
   281,
   281,
   281,
   281,
   281,
   281,
   281,
   281,
   281,
   281,
   281,
   281,
   281,
   281,
   281,
   281,
   281,
   281,
   281,
   281,
   281,
   281,
   282,
   282,
   282,
   282,
   282,
   282,
   282,
   282,
   282,
   282,
   282,
   282,
   282,
   282,
   282,
   282,
   282,
   282,
   282,
   282,
   282,
   282,
   282,
   282,
   282,
   282,
   282,
   282,
   282,
   283,
   283,
   283,
   283,
   283,
   283,
   283,
   283,
   283,
   283,
   283,
   283,
   283,
   283,
   283,
   283,
   283,
   283,
   283,
   283,
   283,
   283,
   283,
   283,
   283,
   283,
   283,
   283,
   283,
   283,
   283,
   283,
   283,
   283,
   283,
   283,
   283,
   284,
   284,
   284,
   284,
   284,
   284,
   284,
   284,
   284,
   284,
   284,
   284,
   284,
   284,
   284,
   284,
   284,
   284,
   284,
   284,
   284,
   284,
   284,
   284,
   284,
   284,
   284,
   284,
   284,
   284,
   284,
   284,
   284,
   284,
   284,
   284,
   284,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   285,
   286,
   286,
   286,
   286,
   286,
   286,
   286,
   286,
   286,
   286,
   286,
   286,
   286,
   286,
   286,
   286,
   286,
   286,
   286,
   286,
   286,
   286,
   286,
   286,
   286,
   286,
   286,
   286,
   286,
   287,
   287,
   287,
   287,
   287,
   287,
   287,
   287,
   287,
   287,
   287,
   287,
   287,
   287,
   287,
   287,
   287,
   287,
   287,
   288,
   288,
   288,
   288,
   288,
   288,
   288,
   288,
   288,
   288,
   288,
   288,
   288,
   288,
   288,
   288,
   289,
   289,
   289,
   289,
   289,
   289,
   289,
   289,
   289,
   289,
   289,
   289,
   289,
   289,
   289,
   290,
   290,
   290,
   290,
   290,
   290,
   290,
   290,
   290,
   290,
   290,
   290,
   290,
   290,
   290,
   290,
   290,
   290,
   290,
   290,
   290,
   290,
   290,
   290,
   290,
   290,
   290,
   290,
   291,
   291,
   291,
   291,
   291,
   291,
   291,
   291,
   291,
   291,
   291,
   291,
   291,
   292,
   292,
   292,
   292,
   292,
   292,
   292,
   292,
   292,
   292,
   292,
   292,
   292,
   293,
   293,
   293,
   293,
   293,
   293,
   293,
   293,
   293,
   293,
   293,
   293,
   293,
   294,
   294,
   294,
   294,
   294,
   294,
   294,
   294,
   294,
   294,
   294,
   294,
   295,
   295,
   295,
   295,
   295,
   295,
   295,
   295,
   295,
   295,
   295,
   295,
   295,
   295,
   295,
   296,
   296,
   296,
   296,
   296,
   296,
   296,
   296,
   296,
   296,
   296,
   297,
   297,
   297,
   297,
   297,
   297,
   297,
   297,
   297,
   297,
   297,
   297,
   297,
   297,
   297,
   298,
   298,
   298,
   298,
   298,
   298,
   298,
   298,
   298,
   298,
   299,
   299,
   300,
   300,
   300,
   300,
   300,
   300,
   301,
   301,
   301,
   301,
   301,
   301,
   301,
   301,
   301,
   301,
   301,
   302,
   302,
   302,
   302,
   302,
   302,
   302,
   302,
   302,
   302,
   302,
   302,
   302,
   303,
   303,
   303,
   303,
   303,
   303,
   304,
   304,
   304,
   304,
   304,
   304,
   304,
   304,
   305,
   305,
   305,
   305,
   305,
   305,
   305,
   305,
   305,
   305,
   305,
   306,
   306,
   306,
   306,
   306,
   306,
   306,
   306,
   306,
   307,
   307,
   307,
   307,
   307,
   307,
   307,
   307,
   307,
   307,
   308,
   308,
   308,
   308,
   308,
   308,
   308,
   308,
   308,
   308,
   308,
   308,
   308,
   308,
   309,
   309,
   309,
   309,
   309,
   309,
   309,
   309,
   309,
   309,
   310,
   310,
   310,
   310,
   310,
   310,
   310,
   311,
   311,
   311,
   311,
   311,
   311,
   311,
   311,
   311,
   311,
   311,
   311,
   311,
   312,
   312,
   312,
   312,
   312,
   312,
   312,
   312,
   312,
   312,
   312,
   313,
   313,
   313,
   313,
   314,
   314,
   314,
   314,
   314,
   314,
   314,
   314,
   314,
   315,
   315,
   315,
   315,
   315,
   315,
   316,
   316,
   316,
   316,
   316,
   316,
   316,
   316,
   317,
   317,
   317,
   317,
   317,
   317,
   317,
   317,
   317,
   317,
   317,
   318,
   318,
   318,
   318,
   318,
   318,
   319,
   319,
   319,
   319,
   319,
   319,
   319,
   319,
   319,
   319,
   320,
   320,
   320,
   320,
   320,
   320,
   320,
   320,
   320,
   320,
   320,
   320,
   320,
   320,
   321,
   321,
   321,
   321,
   321,
   321,
   321,
   322,
   322,
   322,
   322,
   322,
   322,
   322,
   322,
   322,
   322,
   322,
   323,
   323,
   323,
   323,
   323,
   323,
   323,
   324,
   324,
   324,
   324,
   324,
   324,
   324,
   324,
   324,
   324,
   324,
   324,
   325,
   325,
   325,
   325,
   325,
   325,
   325,
   325,
   326,
   326,
   326,
   326,
   326,
   326,
   326,
   326,
   326,
   326,
   326,
   327,
   327,
   327,
   327,
   327,
   327,
   327,
   327,
   327,
   328,
   328,
   328,
   328,
   328,
   328,
   328,
   328,
   328,
   329,
   329,
   329,
   329,
   329,
   329,
   329,
   329,
   329,
   329,
   330,
   330,
   330,
   330,
   330,
   330,
   330,
   330,
   330,
   330,
   331,
   331,
   331,
   331,
   331,
   331,
   331,
   331,
   332,
   332,
   332,
   332,
   333,
   333,
   333,
   333,
   333,
   333,
   334,
   334,
   334,
   334,
   334,
   335,
   335,
   335,
   335,
   335,
   335,
   335,
   335,
   336,
   336,
   336,
   336,
   336,
   336,
   336,
   336,
   336,
   336,
   336,
   336,
   337,
   337,
   337,
   337,
   337,
   337,
   338,
   338,
   338,
   338,
   339,
   339,
   339,
   339,
   339,
   339,
   340,
   340,
   340,
   340,
   341,
   341,
   341,
   341,
   341,
   341,
   342,
   342,
   342,
   342,
   342,
   342,
   342,
   343,
   343,
   343,
   343,
   343,
   343,
   344,
   344,
   344,
   344,
   344,
   344,
   344,
   344,
   344,
   345,
   345,
   345,
   345,
   345,
   345,
   345,
   345,
   345,
   345,
   345,
   346,
   346,
   346,
   346,
   346,
   347,
   347,
   347,
   347,
   347,
   348,
   348,
   348,
   348,
   348,
   348,
   348,
   348,
   349,
   349,
   349,
   349,
   349,
   349,
   349,
   349,
   349,
   349,
   350,
   350,
   350,
   350,
   350,
   350,
   350,
   350,
   350,
   350,
   350,
   350,
   350,
   350,
   351,
   351,
   351,
   351,
   352,
   352,
   352,
   352,
   352,
   352,
   352,
   352,
   352,
   352,
   353,
   353,
   353,
   353,
   353,
   353,
   353,
   354,
   354,
   354,
   354,
   354,
   354,
   354,
   355,
   355,
   355,
   355,
   355,
   355,
   355,
   355,
   355,
   355,
   355,
   356,
   356,
   356,
   356,
   356,
   356,
   356,
   356,
   357,
   357,
   357,
   358,
   358,
   358,
   358,
   358,
   358,
   359,
   359,
   359,
   359,
   359,
   359,
   359,
   359,
   359,
   359,
   359,
   359,
   360,
   360,
   360,
   360,
   360,
   361,
   361,
   361,
   361,
   361,
   361,
   361,
   361,
   362,
   362,
   362,
   362,
   362,
   363,
   363,
   363,
   363,
   363,
   363,
   363,
   363,
   364,
   364,
   364,
   364,
   364,
   364,
   364,
   364,
   364,
   364,
   365,
   365,
   365,
   365,
   365,
   365,
   365,
   365,
   366,
   366,
   366,
   366,
   366,
   366,
   366,
   366,
   367,
   367,
   367,
   367,
   367,
   367,
   368,
   368,
   368,
   369,
   369,
   369,
   369,
   370,
   370,
   371,
   371,
   371,
   371,
   371,
   372,
   372,
   372,
   372,
   372,
   372,
   372,
   372,
   372,
   373,
   373,
   373,
   373,
   373,
   374,
   374,
   374,
   374,
   374,
   374,
   374,
   374,
   374,
   375,
   375,
   375,
   375,
   375,
   375,
   375,
   375,
   375,
   376,
   376,
   376,
   376,
   376,
   376,
   376,
   376,
   376,
   377,
   377,
   377,
   377,
   377,
   377,
   377,
   378,
   378,
   378,
   378,
   378,
   378,
   378,
   378,
   378,
   378,
   379,
   379,
   379,
   379,
   379,
   380,
   380,
   380,
   380,
   380,
   380,
   380,
   380,
   380,
   381,
   381,
   381,
   381,
   381,
   381,
   381,
   381,
   382,
   382,
   382,
   382,
   382,
   382,
   383,
   383,
   383,
   383,
   383,
   383,
   383,
   383,
   383,
   384,
   384,
   384,
   384,
   384,
   384,
   384,
   384,
   384,
   384,
   385,
   385,
   385,
   385,
   385,
   385,
   385,
   386,
   386,
   386,
   386,
   386,
   386,
   386,
   386,
   386,
   387,
   387,
   387,
   388,
   388,
   388,
   388,
   388,
   388,
   389,
   389,
   389,
   389,
   389,
   389,
   389,
   389,
   389,
   389,
   389,
   389,
   389,
   389,
   389,
   390,
   390,
   390,
   390,
   390,
   390,
   390,
   390,
   391,
   391,
   391,
   391,
   391,
   392,
   392,
   392,
   392,
   392,
   392,
   392,
   393,
   393,
   393,
   393,
   393,
   393,
   393,
   393,
   394,
   394,
   394,
   394,
   394,
   395,
   395,
   395,
   395,
   395,
   395,
   395,
   395,
   395,
   395,
   395,
   395,
   396,
   396,
   396,
   396,
   396,
   396,
   396,
   396,
   396,
   396,
   396,
   396,
   397,
   397,
   397,
   397,
   397,
   397,
   398,
   398,
   398,
   398,
   398,
   398,
   398,
   399,
   399,
   399,
   399,
   400,
   400,
   400,
   400,
   400,
   400,
   400,
   400,
   401,
   401,
   401,
   401,
   401,
   401,
   401,
   401,
   401,
   402,
   402,
   402,
   402,
   402,
   402,
   402,
   402,
   402,
   402,
   402,
   403,
   403,
   403,
   403,
   403,
   403,
   403,
   403,
   404,
   404,
   404,
   404,
   404,
   404,
   404,
   405,
   405,
   405,
   405,
   405,
   405,
   405,
   405,
   405,
   405,
   405,
   406,
   406,
   407,
   407,
   407,
   407,
   407,
   408,
   408,
   408,
   408,
   409,
   409,
   409,
   409,
   409,
   409,
   409,
   409,
   409,
   409,
   409,
   410,
   410,
   410,
   410,
   410,
   410,
   411,
   411,
   411,
   411,
   411,
   411,
   411,
   411,
   412,
   412,
   412,
   412,
   412,
   412,
   413,
   413,
   413,
   413,
   413,
   413,
   413,
   414,
   414,
   414,
   414,
   414,
   414,
   414,
   414,
   414,
   414,
   414,
   414,
   414,
   415,
   415,
   415,
   415,
   415,
   415,
   415,
   415,
   415,
   415,
   416,
   416,
   416,
   416,
   416,
   416,
   416,
   416,
   417,
   417,
   417,
   417,
   417,
   417,
   418,
   418,
   419,
   419,
   419,
   419,
   419,
   419,
   419,
   420,
   420,
   420,
   420,
   420,
   420,
   420,
   420,
   420,
   420,
   421,
   421,
   421,
   421,
   421,
   421,
   422,
   422,
   422,
   422,
   422,
   422,
   422,
   422,
   423,
   423,
   423,
   423,
   423,
   424,
   424,
   424,
   424,
   424,
   424,
   424,
   424,
   425,
   425,
   425,
   425,
   425,
   425,
   426,
   426,
   426,
   426,
   426,
   426,
   426,
   426,
   427,
   427,
   427,
   427,
   427,
   427,
   427,
   427,
   428,
   428,
   428,
   428,
   428,
   428,
   428,
   429,
   429,
   429,
   429,
   429,
   429,
   429,
   429,
   429,
   429,
   429,
   429,
   429,
   430,
   430,
   430,
   430,
   430,
   430,
   430,
   430,
   430,
   430,
   431,
   431,
   431,
   431,
   431,
   431,
   431,
   431,
   431,
   431,
   432,
   432,
   432,
   432,
   432,
   432,
   433,
   433,
   433,
   433,
   433,
   433,
   433,
   433,
   434,
   434,
   434,
   434,
   434,
   434,
   435,
   435,
   435,
   435,
   435,
   435,
   435,
   436,
   436,
   436,
   436,
   436,
   436,
   437,
   437,
   438,
   438,
   438,
   438,
   439,
   439,
   439,
   439,
   439,
   440,
   440,
   440,
   440,
   441,
   441,
   442,
   442,
   442,
   442,
   442,
   442,
   442,
   442,
   442,
   442,
   442,
   443,
   443,
   443,
   443,
   443,
   443,
   443,
   443,
   443,
   444,
   444,
   444,
   444,
   444,
   444,
   444,
   445,
   445,
   445,
   445,
   445,
   445,
   446,
   446,
   446,
   446,
   446,
   446,
   446,
   446,
   446,
   447,
   447,
   447,
   447,
   447,
   447,
   447,
   448,
   448,
   448,
   448,
   448,
   448,
   449,
   449,
   449,
   449,
   449,
   449,
   449,
   449,
   450,
   450,
   450,
   450,
   450,
   450,
   451,
   451,
   451,
   451,
   451,
   451,
   451,
   451,
   451,
   451,
   452,
   452,
   452,
   452,
   452,
   452,
   452,
   452,
   453,
   453,
   453,
   453,
   453,
   453,
   454,
   454,
   454,
   455,
   455,
   455,
   455,
   456,
   456,
   456,
   456,
   456,
   456,
   457,
   457,
   457,
   457,
   457,
   457,
   457,
   458,
   458,
   458,
   458,
   458,
   458,
   458,
   459,
   459,
   459,
   459,
   459,
   460,
   460,
   461,
   461,
   461,
   461,
   461,
   462,
   462,
   462,
   462,
   462,
   462,
   462,
   462,
   462,
   463,
   463,
   463,
   463,
   463,
   463,
   464,
   464,
   464,
   465,
   465,
   465,
   465,
   465,
   465,
   466,
   466,
   466,
   466,
   466,
   467,
   467,
   467,
   467,
   467,
   467,
   467,
   467,
   467,
   468,
   468,
   468,
   468,
   468,
   468,
   468,
   469,
   469,
   469,
   469,
   469,
   469,
   470,
   470,
   470,
   470,
   471,
   471,
   471,
   472,
   472,
   472,
   472,
   472,
   472,
   472,
   473,
   473,
   473,
   473,
   473,
   473,
   474,
   474,
   474,
   474,
   474,
   474,
   474,
   475,
   475,
   475,
   475,
   475,
   476,
   476,
   476,
   476,
   476,
   477,
   477,
   478,
   478,
   478,
   478,
   479,
   479,
   479,
   479,
   479,
   479,
   480,
   480,
   480,
   480,
   480,
   480,
   481,
   481,
   481,
   481,
   481,
   481,
   481,
   481,
   482,
   482,
   482,
   482,
   482,
   482,
   483,
   483,
   483,
   483,
   484,
   484,
   484,
   484,
   485,
   485,
   486,
   486,
   486,
   486,
   486,
   486,
   486,
   486,
   487,
   487,
   487,
   487,
   487,
   487,
   487,
   488,
   488,
   488,
   488,
   489,
   489,
   489,
   489,
   490,
   490,
   490,
   491,
   491,
   492,
   492,
   492,
   492,
   492,
   493,
   493,
   493,
   494,
   494,
   494,
   494,
   495,
   495,
   495,
   495,
   495,
   496,
   496,
   497,
   497,
   497,
   497,
   497,
   497,
   498,
   498,
   498,
   498,
   498,
   498,
   499,
   499,
   499,
   499,
   499,
   500,
   500,
   500,
   500,
   500,
   501,
   501,
   501,
   501,
   502,
   503,
   503,
   503,
   503,
   503,
   503,
   503,
   503,
   503,
   504,
   504,
   504,
   504,
   504,
   505,
   505,
   505,
   506,
   506,
   506,
   507,
   507,
   507,
   507,
   508,
   508,
   508,
   508,
   508,
   508,
   508,
   508,
   509,
   509,
   509,
   509,
   509,
   509,
   509,
   510,
   510,
   510,
   510,
   511,
   511,
   511,
   511,
   511,
   511,
   511,
   512,
   512,
   512,
   512,
   512,
   512,
   512,
   513,
   513,
   513,
   513,
   513,
   513,
   513,
   513,
   513,
   514,
   514,
   514,
   515,
   515,
   515,
   516,
   516,
   517,
   517,
   517,
   517,
   517,
   517,
   519,
   520,
   521,
   521,
   521,
   521,
   521,
   522,
   522,
   523,
   523,
   523,
   523,
   524,
   524,
   524,
   524,
   525,
   525,
   525,
   526,
   526,
   526,
   526,
   526,
   526,
   526,
   527,
   527,
   527,
   527,
   527,
   527,
   528,
   528,
   528,
   528,
   528,
   528,
   528,
   528,
   528,
   528,
   528,
   529,
   529,
   529,
   529,
   529,
   529,
   529,
   529,
   529,
   529,
   529,
   529,
   529,
   529,
   529,
   529,
   529,
   530,
   530,
   530,
   530,
   530,
   530,
   530,
   530,
   530,
   530,
   530,
   530,
   530,
   530,
   530,
   530,
   530,
   530,
   530,
   530,
   530,
   530,
   530,
   530,
   530,
   530,
   531,
   531,
   531,
   531,
   531,
   531,
   531,
   531,
   531,
   531,
   531,
   531,
   531,
   531,
   531,
   531,
   531,
   531,
   531,
   531,
   531,
   531,
   531,
   531,
   531,
   531,
   532,
   532,
   532,
   532,
   532,
   532,
   532,
   532,
   532,
   532,
   532,
   532,
   532,
   532,
   532,
   532,
   532,
   532,
   532,
   532,
   532,
   532,
   532,
   532,
   532,
   532,
   533,
   533,
   533,
   533,
   533,
   533,
   533,
   533,
   533,
   533,
   533,
   533,
   533,
   533,
   533,
   533,
   533,
   533,
   533,
   533,
   533,
   533,
   533,
   533,
   533,
   533,
   533,
   533,
   533,
   533,
   533,
   534,
   534,
   534,
   534,
   534,
   534,
   534,
   534,
   534,
   534,
   534,
   534,
   534,
   534,
   534,
   534,
   534,
   534,
   534,
   534,
   534,
   534,
   534,
   534,
   534,
   534,
   534,
   535,
   535,
   535,
   535,
   535,
   535,
   535,
   535,
   535,
   535,
   535,
   535,
   535,
   536,
   536,
   536,
   536,
   536,
   536,
   536,
   536,
   536,
   536,
   536,
   536,
   536,
   536,
   537,
   537,
   537,
   537,
   537,
   537,
   537,
   537,
   537,
   537,
   537,
   537,
   537,
   537,
   537,
   537,
   538,
   538,
   538,
   538,
   538,
   538,
   538,
   538,
   538,
   538,
   539,
   539,
   539,
   539,
   539,
   540,
   540,
   540,
   540,
   540,
   541,
   541,
   542,
   542,
   542,
   542,
   542,
   542,
   543,
   543,
   543,
   543,
   543,
   543,
   543,
   544,
   544,
   544,
   545,
   545,
   545,
   545,
   545,
   545,
   546,
   546,
   546,
   546,
   547,
   547,
   547,
   547,
   548,
   548,
   548,
   548,
   548,
   548,
   549,
   550,
   551,
   552,
   552,
   552,
   552,
   553,
   553,
   553,
   554,
   554,
   554,
   555,
   555,
   555,
   556,
   556,
   556,
   556,
   556,
   556,
   556,
   557,
   557,
   557,
   557,
   557,
   558,
   558,
   558,
   558,
   559,
   559,
   560,
   560,
   560,
   561,
   561,
   561,
   561,
   561,
   561,
   562,
   562,
   562,
   562,
   562,
   563,
   563,
   563,
   563,
   563,
   565,
   565,
   566,
   566,
   566,
   567,
   567,
   567,
   567,
   568,
   568,
   570,
   570,
   570,
   571,
   571,
   571,
   571,
   572,
   572,
   573,
   573,
   573,
   573,
   574,
   574,
   575,
   575,
   575,
   575,
   576,
   576,
   576,
   576,
   576,
   577,
   577,
   578,
   578,
   578,
   578,
   579,
   579,
   579,
   580,
   580,
   580,
   580,
   581,
   581,
   581,
   582,
   582,
   582,
   582,
   582,
   582,
   582,
   583,
   584,
   584,
   584,
   585,
   585,
   585,
   585,
   586,
   587,
   588,
   588,
   589,
   589,
   590,
   590,
   590,
   591,
   591,
   592,
   592,
   593,
   593,
   593,
   594,
   594,
   594,
   594,
   595,
   595,
   595,
   595,
   595,
   596,
   597,
   597,
   597,
   597,
   597,
   600,
   600,
   600,
   600,
   601,
   601,
   601,
   602,
   602,
   602,
   602,
   602,
   602,
   602,
   603,
   603,
   603,
   604,
   604,
   605,
   605,
   606,
   607,
   607,
   608,
   608,
   608,
   609,
   609,
   609,
   609,
   610,
   610,
   610,
   610,
   610,
   611,
   611,
   611,
   611,
   612,
   612,
   612,
   612,
   613,
   614,
   614,
   617,
   617,
   617,
   617,
   617,
   618,
   618,
   619,
   619,
   619,
   619,
   620,
   620,
   621,
   621,
   621,
   622,
   622,
   622,
   624,
   624,
   625,
   625,
   626,
   626,
   627,
   627,
   627,
   628,
   628,
   628,
   628,
   629,
   629,
   630,
   630,
   630,
   632,
   632,
   633,
   633,
   633,
   634,
   635,
   635,
   636,
   636,
   636,
   637,
   637,
   637,
   638,
   638,
   639,
   640,
   641,
   641,
   641,
   641,
   642,
   643,
   643,
   643,
   643,
   645,
   645,
   646,
   646,
   646,
   647,
   647,
   647,
   648,
   648,
   648,
   649,
   649,
   650,
   650,
   650,
   650,
   651,
   653,
   653,
   653,
   653,
   653,
   653,
   654,
   654,
   654,
   656,
   656,
   656,
   657,
   657,
   657,
   658,
   658,
   658,
   660,
   660,
   660,
   661,
   661,
   661,
   662,
   664,
   665,
   665,
   666,
   667,
   667,
   668,
   668,
   668,
   668,
   671,
   672,
   673,
   673,
   674,
   674,
   674,
   674,
   674,
   674,
   675,
   675,
   676,
   676,
   677,
   677,
   678,
   678,
   679,
   679,
   679,
   679,
   680,
   681,
   681,
   681,
   682,
   682,
   683,
   683,
   683,
   684,
   684,
   686,
   686,
   686,
   686,
   686,
   686,
   687,
   687,
   688,
   688,
   688,
   689,
   689,
   690,
   691,
   691,
   691,
   692,
   693,
   693,
   693,
   694,
   695,
   695,
   696,
   696,
   697,
   698,
   700,
   701,
   701,
   701,
   702,
   702,
   702,
   703,
   703,
   703,
   703,
   703,
   705,
   705,
   706,
   706,
   706,
   707,
   707,
   707,
   708,
   708,
   709,
   709,
   709,
   709,
   710,
   711,
   711,
   712,
   713,
   713,
   713,
   713,
   713,
   714,
   714,
   714,
   716,
   716,
   718,
   719,
   719,
   719,
   719,
   719,
   720,
   720,
   721,
   721,
   721,
   722,
   722,
   722,
   723,
   725,
   727,
   727,
   727,
   728,
   729,
   729,
   730,
   730,
   731,
   732,
   733,
   733,
   733,
   733,
   734,
   735,
   735,
   736,
   737,
   738,
   738,
   738,
   739,
   740,
   741,
   741,
   742,
   742,
   743,
   743,
   745,
   745,
   746,
   747,
   747,
   749,
   750,
   751,
   752,
   752,
   752,
   753,
   753,
   754,
   755,
   755,
   755,
   755,
   755,
   756,
   757,
   758,
   758,
   759,
   760,
   760,
   760,
   760,
   761,
   762,
   763,
   763,
   765,
   765,
   767,
   767,
   767,
   767,
   768,
   769,
   769,
   770,
   770,
   771,
   771,
   771,
   773,
   773,
   775,
   775,
   776,
   776,
   776,
   777,
   777,
   778,
   780,
   780,
   781,
   781,
   782,
   782,
   783,
   783,
   784,
   784,
   785,
   786,
   787,
   787,
   787,
   787,
   787,
   789,
   789,
   790,
   790,
   790,
   791,
   792,
   792,
   792,
   792,
   793,
   793,
   794,
   796,
   798,
   799,
   800,
   800,
   802,
   805,
   805,
   808,
   808,
   808,
   809,
   812,
   816,
   817,
   817,
   818,
   819,
   819,
   820,
   821,
   823,
   824,
   825,
   828,
   834,
   834,
   835,
   838,
   838,
   838,
   841,
   843,
   847,
   849,
   849,
   849,
   850,
   851,
   853,
   855,
   855,
   855,
   856,
   856,
   857,
   857,
   859,
   859,
   860,
   860,
   860,
   862,
   862,
   862,
   862,
   862,
   862,
   865,
   868,
   869,
   870,
   871,
   872,
   873,
   876,
   876,
   877,
   879,
   879,
   881,
   883,
   885,
   886,
   886,
   887,
   887,
   887,
   888,
   889,
   893,
   895,
   896,
   897,
   899,
   900,
   901,
   901,
   901,
   903,
   904,
   905,
   907,
   910,
   914,
   915,
   915,
   916,
   917,
   918,
   921,
   922,
   923,
   923,
   923,
   924,
   927,
   928,
   928,
   929,
   930,
   930,
   930,
   932,
   932,
   934,
   935,
   935,
   935,
   936,
   936,
   936,
   937,
   937,
   939,
   943,
   944,
   947,
   947,
   948,
   948,
   948,
   949,
   949,
   950,
   951,
   951,
   952,
   953,
   963,
   963,
   964,
   965,
   965,
   965,
   967,
   967,
   968,
   968,
   969,
   971,
   972,
   972,
   973,
   973,
   973,
   974,
   979,
   980,
   983,
   984,
   984,
   985,
   985,
   986,
   991,
   991,
   993,
   993,
   994,
   995,
   995,
   996,
   997,
   998,
   999,
   1000,
   1001,
   1002,
   1003,
   1004,
   1006,
   1007,
   1008,
   1008,
   1009,
   1009,
   1014,
   1015,
   1016,
   1016,
   1017,
   1017,
   1017,
   1018,
   1019,
   1021,
   1025,
   1025,
   1027,
   1027,
   1028,
   1029,
   1030,
   1031,
   1032,
   1040,
   1040,
   1042,
   1042,
   1045,
   1047,
   1049,
   1049,
   1052,
   1052,
   1058,
   1059,
   1059,
   1060,
   1061,
   1064,
   1064,
   1069,
   1069,
   1070,
   1070,
   1076,
   1076,
   1076,
   1078,
   1081,
   1082,
   1082,
   1083,
   1083,
   1084,
   1084,
   1085,
   1086,
   1086,
   1090,
   1092,
   1093,
   1093,
   1096,
   1097,
   1098,
   1099,
   1102,
   1102,
   1102,
   1103,
   1106,
   1109,
   1109,
   1109,
   1111,
   1116,
   1120,
   1129,
   1130,
   1130,
   1132,
   1132,
   1133,
   1133,
   1134,
   1137,
   1138,
   1139,
   1139,
   1139,
   1139,
   1140,
   1142,
   1142,
   1144,
   1146,
   1151,
   1155,
   1162,
   1165,
   1167,
   1168,
   1168,
   1168,
   1170,
   1173,
   1173,
   1181,
   1182,
   1183,
   1189,
   1191,
   1192,
   1194,
   1198,
   1198,
   1199,
   1200,
   1201,
   1203,
   1203,
   1206,
   1208,
   1208,
   1209,
   1210,
   1211,
   1219,
   1222,
   1225,
   1227,
   1229,
   1229,
   1230,
   1237,
   1239,
   1240,
   1240,
   1242,
   1242,
   1244,
   1245,
   1251,
   1252,
   1253,
   1258,
   1258,
   1261,
   1264,
   1272,
   1273,
   1273,
   1275,
   1275,
   1279,
   1282,
   1284,
   1287,
   1293,
   1294,
   1295,
   1302,
   1309,
   1310,
   1313,
   1321,
   1323,
   1324,
   1328,
   1333,
   1344,
   1347,
   1349,
   1349,
   1350,
   1351,
   1355,
   1360,
   1361,
   1369,
   1370,
   1371,
   1372,
   1372,
   1376,
   1376,
   1377,
   1378,
   1378,
   1380,
   1381,
   1389,
   1391,
   1392,
   1394,
   1394,
   1395,
   1395,
   1396,
   1397,
   1398,
   1403,
   1404,
   1404,
   1408,
   1416,
   1416,
   1417,
   1421,
   1427,
   1428,
   1430,
   1437,
   1438,
   1440,
   1441,
   1446,
   1449,
   1455,
   1459,
   1459,
   1460,
   1467,
   1475,
   1477,
   1479,
   1486,
   1489,
   1489,
   1491,
   1494,
   1494,
   1494,
   1494,
   1496,
   1497,
   1497,
   1497,
   1499,
   1500,
   1501,
   1501,
   1506,
   1518,
   1519,
   1521,
   1521,
   1521,
   1522,
   1522,
   1528,
   1531,
   1532,
   1545,
   1545,
   1546,
   1548,
   1552,
   1555,
   1557,
   1559,
   1562,
   1562,
   1564,
   1565,
   1566,
   1566,
   1570,
   1571,
   1571,
   1579,
   1581,
   1583,
   1591,
   1597,
   1597,
   1597,
   1598,
   1601,
   1601,
   1604,
   1605,
   1609,
   1616,
   1619,
   1620,
   1621,
   1622,
   1624,
   1625,
   1629,
   1630,
   1631,
   1631,
   1633,
   1633,
   1635,
   1641,
   1642,
   1642,
   1645,
   1647,
   1649,
   1650,
   1652,
   1652,
   1653,
   1655,
   1656,
   1661,
   1661,
   1661,
   1662,
   1664,
   1665,
   1666,
   1667,
   1667,
   1672,
   1673,
   1673,
   1675,
   1679,
   1690,
   1699,
   1702,
   1702,
   1703,
   1705,
   1706,
   1709,
   1710,
   1714,
   1714,
   1715,
   1715,
   1716,
   1716,
   1717,
   1717,
   1718,
   1720,
   1723,
   1723,
   1723,
   1726,
   1731,
   1731,
   1732,
   1733,
   1733,
   1734,
   1737,
   1738,
   1739,
   1741,
   1741,
   1741,
   1743,
   1743,
   1743,
   1743,
   1745,
   1749,
   1749,
   1749,
   1754,
   1756,
   1756,
   1757,
   1757,
   1759,
   1761,
   1761,
   1762,
   1763,
   1765,
   1767,
   1768,
   1769,
   1776,
   1779,
   1781,
   1784,
   1787,
   1789,
   1790,
   1791,
   1793,
   1793,
   1794,
   1797,
   1800,
   1803,
   1807,
   1813,
   1813,
   1814,
   1819,
   1820,
   1820,
   1821,
   1823,
   1831,
   1834,
   1834,
   1834,
   1836,
   1836,
   1837,
   1838,
   1839,
   1839,
   1842,
   1843,
   1844,
   1845,
   1846,
   1849,
   1854,
   1855,
   1855,
   1859,
   1861,
   1861,
   1863,
   1869,
   1879,
   1881,
   1886,
   1889,
   1893,
   1895,
   1902,
   1903,
   1903,
   1904,
   1908,
   1909,
   1913,
   1914,
   1916,
   1924,
   1924,
   1927,
   1938,
   1942,
   1952,
   1953,
   1955,
   1957,
   1957,
   1962,
   1963,
   1963,
   1977,
   1982,
   1983,
   1986,
   1986,
   1990,
   1994,
   1995,
   1999,
   2004,
   2005,
   2007,
   2007,
   2008,
   2010,
   2014,
   2014,
   2015,
   2020,
   2023,
   2028,
   2033,
   2040,
   2047,
   2050,
   2051,
   2051,
   2054,
   2055,
   2070,
   2072,
   2076,
   2077,
   2077,
   2080,
   2082,
   2085,
   2088,
   2089,
   2090,
   2094,
   2095,
   2098,
   2100,
   2105,
   2107,
   2107,
   2107,
   2108,
   2110,
   2110,
   2119,
   2127,
   2129,
   2132,
   2133,
   2135,
   2135,
   2137,
   2139,
   2140,
   2142,
   2144,
   2146,
   2146,
   2148,
   2152,
   2155,
   2155,
   2157,
   2165,
   2165,
   2169,
   2175,
   2176,
   2177,
   2180,
   2182,
   2185,
   2188,
   2190,
   2192,
   2192,
   2192,
   2195,
   2195,
   2202,
   2203,
   2209,
   2210,
   2213,
   2213,
   2215,
   2218,
   2222,
   2222,
   2226,
   2228,
   2231,
   2234,
   2238,
   2241,
   2244,
   2247,
   2252,
   2259,
   2260,
   2263,
   2264,
   2265,
   2267,
   2280,
   2283,
   2283,
   2284,
   2284,
   2285,
   2289,
   2291,
   2296,
   2300,
   2301,
   2302,
   2309,
   2310,
   2312,
   2313,
   2321,
   2326,
   2330,
   2332,
   2333,
   2334,
   2338,
   2338,
   2344,
   2350,
   2351,
   2378,
   2390,
   2395,
   2403,
   2403,
   2403,
   2408,
   2409,
   2416,
   2421,
   2425,
   2431,
   2434,
   2435,
   2436,
   2437,
   2446,
   2449,
   2451,
   2456,
   2463,
   2465,
   2469,
   2474,
   2476,
   2478,
   2481,
   2487,
   2490,
   2490,
   2500,
   2502,
   2512,
   2515,
   2529,
   2533,
   2534,
   2535,
   2543,
   2544,
   2547,
   2552,
   2557,
   2570,
   2584,
   2599,
   2601,
   2620,
   2629,
   2632,
   2633,
   2634,
   2636,
   2641,
   2645,
   2646,
   2656,
   2657,
   2661,
   2666,
   2667,
   2681,
   2693,
   2710,
   2725,
   2731,
   2736,
   2739,
   2749,
   2751,
   2753,
   2754,
   2768,
   2770,
   2780,
   2803,
   2804,
   2812,
   2813,
   2838,
   2843,
   2857,
   2859,
   2867,
   2870,
   2873,
   2877,
   2881,
   2881,
   2881,
   2883,
   2887,
   2903,
   2915,
   2917,
   2938,
   2945,
   2955,
   2964,
   2978,
   2979,
   2989,
   2994,
   2998,
   3002,
   3011,
   3015,
   3017,
   3020,
   3040,
   3053,
   3056,
   3063,
   3063,
   3066,
   3069,
   3091,
   3097,
   3098,
   3106,
   3112,
   3131,
   3136,
   3147,
   3168,
   3173,
   3178,
   3178,
   3207,
   3219,
   3222,
   3231,
   3238,
   3243,
   3243,
   3273,
   3274,
   3275,
   3282,
   3286,
   3289,
   3291,
   3306,
   3309,
   3310,
   3316,
   3320,
   3320,
   3324,
   3326,
   3328,
   3328,
   3339,
   3348,
   3365,
   3367,
   3367,
   3368,
   3373,
   3374,
   3375,
   3376,
   3391,
   3393,
   3401,
   3405,
   3415,
   3426,
   3445,
   3446,
   3447,
   3448,
   3461,
   3464,
   3466,
   3473,
   3474,
   3499,
   3508,
   3509,
   3513,
   3523,
   3548,
   3557,
   3559,
   3561,
   3581,
   3585,
   3586,
   3587,
   3600,
   3604,
   3605,
   3623,
   3634,
   3634,
   3635,
   3637,
   3646,
   3647,
   3649,
   3651,
   3696,
   3697,
   3707,
   3716,
   3718,
   3720,
   3720,
   3722,
   3722,
   3724,
   3727,
   3728,
   3730,
   3731,
   3731,
   3731,
   3731,
   3732,
   3732,
   3732,
   3732,
   3734,
   3738,
   3742,
   3750,
   3751,
   3755,
   3755,
   3755,
   3758,
   3760,
   3760,
   3760,
   3761,
   3761,
   3763,
   3764,
   3764,
   3765,
   3766,
   3767,
   3768,
   3769,
   3776,
   3778,
   3778,
   3779,
   3779,
   3779,
   3780,
   3780,
   3781,
   3781,
   3781,
   3799,
   3803,
   3803,
   3806,
   3806,
   3807,
   3821,
   3823,
   3826,
   3826,
   3826,
   3829,
   3839,
   3851,
   3855,
   3858,
   3865,
   3865,
   3868,
   3884,
   3886,
   3886,
   3897,
   3901,
   3907,
   3913,
   3914,
   3921,
   3923,
   3925,
   3932,
   3934,
   3941,
   3945,
   3955,
   3964,
   3974,
   3981,
   3983,
   3987,
   4026,
   4038,
   4055,
   4079,
   4098,
   4115,
   4117,
   4134,
   4139,
   4148,
   4189,
   4224,
   4234,
   4236,
   4246,
   4250,
   4250,
   4250,
   4253,
   4272,
   4298,
   4318,
   4318,
   4335,
   4343,
   4352,
   4357,
   4359,
   4372,
   4380,
   4381,
   4382,
   4386,
   4386,
   4401,
   4406,
   4407,
   4410,
   4411,
   4414,
   4417,
   4424,
   4427,
   4434,
   4435,
   4454,
   4454,
   4454,
   4487,
   4487,
   4490,
   4519,
   4525,
   4526,
   4541,
   4541,
   4544,
   4549,
   4555,
   4565,
   4571,
   4576,
   4586,
   4591,
   4610,
   4633,
   4635,
   4643,
   4648,
   4654,
   4668,
   4688,
   4708,
   4721,
   4729,
   4738,
   4739,
   4743,
   4758,
   4759,
   4759,
   4764,
   4766,
   4775,
   4776,
   4782,
   4788,
   4789,
   4793,
   4802,
   4807,
   4808,
   4822,
   4824,
   4827,
   4829,
   4843,
   4845,
   4851,
   4879,
   4889,
   4889,
   4898,
   4902,
   4904,
   4922,
   4945,
   4952,
   4955,
   4960,
   4963,
   4973,
   4974,
   4989,
   5022,
   5026,
   5040,
   5046,
   5048,
   5055,
   5056,
   5066,
   5066,
   5072,
   5078,
   5087,
   5088,
   5090,
   5099,
   5102,
   5105,
   5107,
   5114,
   5117,
   5127,
   5131,
   5142,
   5143,
   5160,
   5165,
   5174,
   5181,
   5186,
   5188,
   5196,
   5203,
   5210,
   5212,
   5232,
   5235,
   5280,
   5285,
   5303,
   5318,
   5320,
   5331,
   5332,
   5334,
   5336,
   5347,
   5359,
   5364,
   5364,
   5371,
   5372,
   5390,
   5392,
   5400,
   5406,
   5412,
   5418,
   5422,
   5433,
   5448,
   5451,
   5462,
   5470,
   5496,
   5499,
   5509,
   5512,
   5528,
   5529,
   5543,
   5545,
   5548,
   5550,
   5588,
   5622,
   5640,
   5648,
   5649,
   5655,
   5670,
   5677,
   5677,
   5685,
   5694,
   5694,
   5698,
   5701,
   5702,
   5705,
   5710,
   5710,
   5716,
   5719,
   5733,
   5737,
   5742,
   5753,
   5760,
   5780,
   5780,
   5782,
   5795,
   5805,
   5806,
   5841,
   5884,
   5887,
   5890,
   5918,
   5920,
   5922,
   5938,
   5943,
   5952,
   5964,
   6023,
   6031,
   6034,
   6058,
   6066,
   6077,
   6078,
   6093,
   6095,
   6098,
   6104,
   6105,
   6132,
   6148,
   6149,
   6151,
   6158,
   6162,
   6162,
   6182,
   6186,
   6207,
   6246,
   6258,
   6270,
   6273,
   6273,
   6277,
   6283,
   6284,
   6286,
   6286,
   6292,
   6297,
   6297,
   6314,
   6318,
   6318,
   6323,
   6361,
   6366,
   6374,
   6395,
   6404,
   6418,
   6436,
   6444,
   6456,
   6463,
   6474,
   6474,
   6476,
   6489,
   6496,
   6499,
   6531,
   6533,
   6552,
   6556,
   6557,
   6564,
   6572,
   6574,
   6589,
   6605,
   6615,
   6643,
   6649,
   6657,
   6663,
   6670,
   6690,
   6704,
   6711,
   6727,
   6748,
   6757,
   6769,
   6784,
   6789,
   6802,
   6810,
   6827,
   6832,
   6837,
   6840,
   6840,
   6853,
   6860,
   6869,
   6880,
   6884,
   6913,
   6920,
   6921,
   6923,
   6924,
   6932,
   6937,
   6943,
   6945,
   6948,
   6949,
   6950,
   6954,
   6959,
   6966,
   6977,
   6981,
   6987,
   6992,
   6996,
   7012,
   7019,
   7019,
   7032,
   7037,
   7052,
   7055,
   7063,
   7065,
   7083,
   7088,
   7094,
   7109,
   7118,
   7121,
   7123,
   7127,
   7131,
   7131,
   7143,
   7146,
   7150,
   7151,
   7153,
   7175,
   7185,
   7187,
   7194,
   7204,
   7238,
   7245,
   7248,
   7249,
   7252,
   7260,
   7261,
   7268,
   7271,
   7290,
   7294,
   7303,
   7305,
   7309,
   7313,
   7318,
   7322,
   7324,
   7327,
   7333,
   7335,
   7346,
   7354,
   7358,
   7370,
   7382,
   7386,
   7388,
   7396,
   7400,
   7401,
   7403,
   7410,
   7423,
   7436,
   7437,
   7458,
   7471,
   7486,
   7487,
   7494,
   7496,
   7498,
   7499,
   7516,
   7526,
   7538,
   7542,
   7546,
   7560,
   7563,
   7573,
   7579,
   7591,
   7591,
   7596,
   7601,
   7611,
   7625,
   7668,
   7671,
   7683,
   7683,
   7688,
   7697,
   7718,
   7723,
   7737,
   7738,
   7739,
   7739,
   7740,
   7743,
   7743,
   7743,
   7746,
   7755,
   7770,
   7770,
   7773,
   7775,
   7777,
   7778,
   7779,
   7782,
   7783,
   7789,
   7797,
   7797,
   7798,
   7798,
   7799,
   7800,
   7801,
   7811,
   7815,
   7815,
   7817,
   7817,
   7819,
   7825,
   7825,
   7826,
   7826,
   7826,
   7828,
   7833,
   7839,
   7839,
   7842,
   7843,
   7843,
   7845,
   7846,
   7847,
   7849,
   7853,
   7854,
   7854,
   7857,
   7857,
   7858,
   7858,
   7858,
   7858,
   7863,
   7865,
   7868,
   7869,
   7869,
   7872,
   7874,
   7880,
   7883,
   7883,
   7885,
   7885,
   7885,
   7886,
   7891,
   7896,
   7896,
   7897,
   7898,
   7900,
   7911,
   7912,
   7920,
   7925,
   7960,
   7968,
   7988,
   7989,
   7999,
   8000,
   8000,
   8001,
   8001,
   8002,
   8003,
   8010,
   8012,
   8026,
   8028,
   8052,
   8054,
   8065,
   8071,
   8080,
   8096,
   8105,
   8106,
   8109,
   8126,
   8134,
   8142,
   8144,
   8147,
   8157,
   8162,
   8165,
   8166,
   8173,
   8174,
   8175,
   8181,
   8186,
   8194,
   8199,
   8202,
   8205,
   8233,
   8237,
   8239,
   8244,
   8281,
   8284,
   8293,
   8302,
   8309,
   8328,
   8336,
   8336,
   8342,
   8351,
   8353,
   8355,
   8364,
   8367,
   8383,
   8404,
   8407,
   8415,
   8418,
   8429,
   8431,
   8437,
   8444,
   8445,
   8445,
   8452,
   8453,
   8459,
   8470,
   8472,
   8493,
   8493,
   8496,
   8497,
   8514,
   8515,
   8519,
   8521,
   8521,
   8540,
   8541,
   8542,
   8550,
   8550,
   8556,
   8560,
   8563,
   8567,
   8576,
   8579,
   8632,
   8634,
   8641,
   8654,
   8654,
   8655,
   8655,
   8673,
   8681,
   8683,
   8693,
   8696,
   8697,
   8706,
   8707,
   8734,
   8739,
   8748,
   8749,
   8776,
   8797,
   8806,
   8849,
   8852,
   8854,
   8859,
   8860,
   8862,
   8863,
   8876,
   8885,
   8885,
   8888,
   8893,
   8896,
   8905,
   8906,
   8920,
   8942,
   8950,
   8953,
   8958,
   8991,
   8994,
   8999,
   9007,
   9022,
   9029,
   9030,
   9032,
   9043,
   9045,
   9051,
   9054,
   9056,
   9066,
   9075,
   9080,
   9085,
   9107,
   9108,
   9111,
   9116,
   9127,
   9139,
   9172,
   9184,
   9190,
   9194,
   9197,
   9198,
   9201,
   9201,
   9205,
   9215,
   9216,
   9228,
   9281,
   9308,
   9323,
   9350,
   9350,
   9400,
   9404,
   9419,
   9430,
   9435,
   9446,
   9478,
   9492,
   9504,
   9520,
   9547,
   9592,
   9616,
   9622,
   9643,
   9647,
   9649,
   9658,
   9690,
   9690,
   9696,
   9710,
   9736,
   9750,
   9758,
   9771,
   9778,
   9782,
   9789,
   9792,
   9795,
   9798,
   9811,
   9824,
   9829,
   9829,
   9840,
   9845,
   9867,
   9872,
   9901,
   9915,
   9951,
   9959,
   9964,
   9968,
   9985,
   9993,
   10007,
   10017,
   10025,
   10046,
   10048,
   10049,
   10068,
   10069,
   10069,
   10070,
   10083,
   10100,
   10119,
   10134,
   10137,
   10161,
   10180,
   10202,
   10214,
   10218,
   10229,
   10236,
   10257,
   10271,
   10271,
   10273,
   10285,
   10301,
   10323,
   10333,
   10368,
   10373,
   10399,
   10407,
   10409,
   10418,
   10419,
   10420,
   10448,
   10450,
   10455,
   10456,
   10464,
   10477,
   10482,
   10482,
   10486,
   10494,
   10503,
   10558,
   10579,
   10582,
   10623,
   10635,
   10638,
   10647,
   10654,
   10674,
   10677,
   10680,
   10685,
   10714,
   10730,
   10734,
   10735,
   10736,
   10736,
   10738,
   10742,
   10745,
   10747,
   10759,
   10769,
   10776,
   10789,
   10806,
   10836,
   10843,
   10850,
   10867,
   10870,
   10878,
   10880,
   10883,
   10888,
   10900,
   10904,
   10910,
   10913,
   10927,
   10936,
   10943,
   10961,
   10968,
   10989,
   10997,
   11013,
   11068,
   11088,
   11092,
   11094,
   11113,
   11120,
   11120,
   11126,
   11126,
   11126,
   11126,
   11128,
   11129,
   11130,
   11132,
   11133,
   11134,
   11136,
   11146,
   11146,
   11147,
   11147,
   11147,
   11148,
   11149,
   11149,
   11150,
   11150,
   11152,
   11155,
   11159,
   11160,
   11160,
   11161,
   11161,
   11162,
   11166,
   11195,
   11196,
   11197,
   11197,
   11199,
   11200,
   11201,
   11202,
   11204,
   11206,
   11208,
   11208,
   11208,
   11209,
   11211,
   11211,
   11212,
   11212,
   11213,
   11213,
   11213,
   11214,
   11215,
   11216,
   11216,
   11217,
   11235,
   11241,
   11248,
   11257,
   11261,
   11261,
   11262,
   11263,
   11266,
   11266,
   11275,
   11278,
   11283,
   11286,
   11298,
   11303,
   11317,
   11319,
   11328,
   11336,
   11339,
   11343,
   11344,
   11348,
   11359,
   11359,
   11368,
   11380,
   11408,
   11425,
   11431,
   11436,
   11447,
   11450,
   11459,
   11460,
   11467,
   11509,
   11511,
   11516,
   11540,
   11552,
   11569,
   11570,
   11582,
   11589,
   11593,
   11593,
   11615,
   11617,
   11618,
   11619,
   11626,
   11642,
   11659,
   11661,
   11662,
   11663,
   11665,
   11666,
   11669,
   11670,
   11670,
   11674,
   11677,
   11680,
   11682,
   11683,
   11683,
   11705,
   11708,
   11729,
   11735,
   11757,
   11788,
   11793,
   11819,
   11834,
   11840,
   11849,
   11852,
   11855,
   11881,
   11884,
   11891,
   11892,
   11902,
   11911,
   11913,
   11932,
   11938,
   11943,
   11944,
   11944,
   11947,
   11953,
   11964,
   11976,
   11997,
   11998,
   12002,
   12013,
   12023,
   12027,
   12045,
   12047,
   12054,
   12059,
   12084,
   12088,
   12104,
   12109,
   12110,
   12121,
   12133,
   12145,
   12148,
   12153,
   12155,
   12155,
   12157,
   12169,
   12179,
   12185,
   12203,
   12206,
   12212,
   12221,
   12259,
   12264,
   12266,
   12284,
   12293,
   12311,
   12339,
   12343,
   12344,
   12347,
   12349,
   12349,
   12362,
   12374,
   12377,
   12385,
   12386,
   12400,
   12412,
   12421,
   12429,
   12442,
   12448,
   12459,
   12468,
   12475,
   12494,
   12495,
   12495,
   12509,
   12521,
   12522,
   12523,
   12542,
   12547,
   12566,
   12577,
   12594,
   12595,
   12603,
   12603,
   12604,
   12609,
   12617,
   12621,
   12621,
   12629,
   12630,
   12640,
   12644,
   12654,
   12661,
   12662,
   12672,
   12677,
   12691,
   12694,
   12695,
   12697,
   12702,
   12712,
   12730,
   12738,
   12740,
   12748,
   12751,
   12773,
   12777,
   12778,
   12787,
   12788,
   12796,
   12796,
   12800,
   12803,
   12804,
   12817,
   12819,
   12857,
   12858,
   12864,
   12867,
   12885,
   12947,
   12968,
   12971,
   12990,
   13005,
   13008,
   13012,
   13017,
   13026,
   13028,
   13029,
   13031,
   13052,
   13071,
   13079,
   13083,
   13085,
   13095,
   13112,
   13121,
   13121,
   13123,
   13125,
   13146,
   13155,
   13163,
   13166,
   13167,
   13195,
   13197,
   13200,
   13226,
   13235,
   13258,
   13270,
   13278,
   13279,
   13281,
   13287,
   13319,
   13345,
   13358,
   13371,
   13376,
   13406,
   13418,
   13429,
   13449,
   13449,
   13457,
   13467,
   13477,
   13488,
   13492,
   13498,
   13520,
   13524,
   13526,
   13531,
   13540,
   13544,
   13550,
   13563,
   13599,
   13602,
   13606,
   13607,
   13615,
   13623,
   13625,
   13631,
   13636,
   13639,
   13658,
   13662,
   13674,
   13675,
   13677,
   13680,
   13695,
   13701,
   13708,
   13735,
   13736,
   13740,
   13745,
   13748,
   13809,
   13824,
   13827,
   13849,
   13855,
   13856,
   13865,
   13875,
   13908,
   13932,
   13949,
   13964,
   13965,
   13978,
   13979,
   13983,
   13992,
   14003,
   14004,
   14023,
   14032,
   14043,
   14046,
   14073,
   14076,
   14077,
   14085,
   14086,
   14111,
   14124,
   14127,
   14128,
   14135,
   14147,
   14155,
   14163,
   14184,
   14214,
   14230,
   14242,
   14282,
   14303,
   14344,
   14346,
   14360,
   14379,
   14414,
   14484,
   14503,
   14505,
   14507,
   14537,
   14555,
   14606,
   14611,
   14638,
   14645,
   14650,
   14660,
   14669,
   14732,
   14742,
   14763,
   14889,
   14891,
   14966,
   15026,
   15066,
   15127,
   15190,
   15193,
   15198,
   15216,
   15247,
   15262,
   15280,
   15308,
   15317,
   15474,
   15573,
   15651,
   15732,
   15758,
   15893,
   15990,
   16017,
   16131,
   16149,
   16218,
   16252,
   16262,
   16275,
   16296,
   16345,
   16346,
   16346,
   16347,
   16347,
   16349,
   16351,
   16354,
   16354,
   16355,
   16356,
   16358,
   16359,
   16397,
   16397,
   16399,
   16400,
   16402,
   16404,
   16405,
   16405,
   16412,
   16412,
   16412,
   16412,
   16417,
   16417,
   16419,
   16421,
   16422,
   16422,
   16423,
   16438,
   16440,
   16440,
   16441,
   16442,
   16443,
   16446,
   16465,
   16521,
   16522,
   16523,
   16526,
   16529,
   16529,
   16531,
   16532,
   16533,
   16601,
   16601,
   16602,
   16602,
   16603,
   16604,
   16607,
   16656,
   16667,
   16668,
   16671,
   16707,
   16767,
   16831,
   16873,
   16899,
   16966,
   16987,
   17000,
   17056,
   17063,
   17067,
   17088,
   17101,
   17127,
   17136,
   17140,
   17213,
   17291,
   17361,
   17373,
   17417,
   17490,
   17708,
   17786,
   17840,
   17850,
   17904,
   17973,
   18013,
   18140,
   18163,
   18198,
   18236,
   18247,
   18261,
   18362,
   18467,
   18467,
   18480,
   18520,
   18538,
   18914,
   19036,
   19279,
   19281,
   19377,
   19379,
   19426,
   19552,
   19575,
   19667,
   19675,
   19691,
   19892,
   20081,
   20177,
   20270,
   20704,
   20774,
   20852,
   20861,
   20891,
   20970,
   21043,
   21064,
   21185,
   21210,
   21352,
   21449,
   21485,
   21500,
   21546,
   21584,
   21684,
   21745,
   21839,
   21854,
   21855,
   21856,
   22054,
   22059,
   22146,
   22238,
   22477,
   22639,
   22659,
   22693,
   22697,
   22741,
   22872,
   22884,
   22953,
   23012,
   23135,
   23144,
   23155,
   23157,
   23183,
   23372,
   23389,
   23404,
   23415,
   23464,
   23472,
   23490,
   23621,
   24225,
   24297,
   24315,
   24538,
   24679,
   24777,
   24785,
   25156,
   25215,
   25221,
   25354,
   25354,
   25652,
   25844,
   25874,
   26040,
   26188,
   26206,
   26212,
   26257,
   26501,
   26684,
   26727,
   26851,
   26853,
   26858,
   26864,
   27076,
   27233,
   27473,
   27790,
   28015,
   28172,
   28613,
   28700,
   28704,
   28926,
   29268,
   29330,
   29645,
   29681,
   29975,
   30139,
   30142,
   30309,
   30458,
   30463,
   30541,
   30545,
   30688,
   30803,
   31108,
   31306,
   31485,
   31592,
   31597,
   31601,
   31602,
   31605,
   31872,
   31879,
   31898,
   31990,
   32045,
   32126,
   32149,
   32431,
   32654,
   32741,
   32805,
   32809,
   33054,
   33110,
   33299,
   33350,
   33547,
   33553,
   33629,
   33947,
   33963,
   33988,
   34017,
   34282,
   34376,
   34445,
   34504,
   34583,
   34715,
   34727,
   35229,
   35506,
   36021,
   36035,
   36091,
   36827,
   36890,
   37051,
   37153,
   37173,
   37338,
   37345,
   37354,
   37358,
   37813,
   37855,
   37881,
   38156,
   38492,
   38511,
   39288,
   39705,
   40071,
   40441,
   40832,
   40834,
   41199,
   41470,
   41691,
   41738,
   42176,
   42527,
   42703,
   42738,
   42774,
   42873,
   43415,
   43696,
   43941,
   44363,
   44655,
   44778,
   44824,
   45278,
   45384,
   46365,
   47339,
   47628,
   47812,
   50294,
   51932,
   53199,
   53653,
   54230,
   54234,
   54244,
   54245,
   59898,
   63446,
   63454,
   63471,
   72057,
   72976,
   75789
  ]
 },
 "per_leaf": {
  "agentharm": {
   "domain": "Agents and tools",
   "dataset": "agentharm",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "noul": 97,
    "score": 103
   },
   "candidate_counts": {},
   "tokens": {
    "min": 76,
    "p50": 157,
    "max": 288
   }
  },
  "ai2-arc-challenge": {
   "domain": "General knowledge and reasoning",
   "dataset": "ai2-arc",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "4": 200
   },
   "tokens": {
    "min": 14,
    "p50": 50,
    "max": 180
   }
  },
  "ai2-arc-easy": {
   "domain": "General knowledge and reasoning",
   "dataset": "ai2-arc",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "3": 1,
    "4": 199
   },
   "tokens": {
    "min": 15,
    "p50": 41,
    "max": 179
   }
  },
  "aida-testc": {
   "domain": "General knowledge and reasoning",
   "dataset": "aida-testc",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "255": 200
   },
   "tokens": {
    "min": 1376,
    "p50": 1792,
    "max": 3447
   }
  },
  "bbq": {
   "domain": "Social science",
   "dataset": "bbq",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "3": 200
   },
   "tokens": {
    "min": 24,
    "p50": 63,
    "max": 125
   }
  },
  "boolq": {
   "domain": "General knowledge and reasoning",
   "dataset": "boolq",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "noul": 200
   },
   "candidate_counts": {},
   "tokens": {
    "min": 26,
    "p50": 129,
    "max": 358
   }
  },
  "clinc150": {
   "domain": "General knowledge and reasoning",
   "dataset": "clinc150",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "151": 200
   },
   "tokens": {
    "min": 525,
    "p50": 532,
    "max": 554
   }
  },
  "cmb": {
   "domain": "Medicine",
   "dataset": "cmb",
   "slice": "20260923",
   "language": "zh",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "5": 199,
    "6": 1
   },
   "tokens": {
    "min": 39,
    "p50": 86,
    "max": 541
   }
  },
  "cmexam": {
   "domain": "Medicine",
   "dataset": "cmexam",
   "slice": "20260923",
   "language": "zh",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "4": 4,
    "5": 196
   },
   "tokens": {
    "min": 41,
    "p50": 93,
    "max": 284
   }
  },
  "commonsense-qa": {
   "domain": "Commonsense",
   "dataset": "commonsense-qa",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "5": 200
   },
   "tokens": {
    "min": 24,
    "p50": 36,
    "max": 70
   }
  },
  "cuad": {
   "domain": "Law",
   "dataset": "cuad",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "noul": 200
   },
   "candidate_counts": {},
   "tokens": {
    "min": 267,
    "p50": 5355,
    "max": 63471
   }
  },
  "decider": {
   "domain": "Agents and tools",
   "dataset": "decider",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 164,
    "noul": 36
   },
   "candidate_counts": {
    "3": 29,
    "4": 41,
    "5": 50,
    "6": 22,
    "7": 22
   },
   "tokens": {
    "min": 25,
    "p50": 46,
    "max": 186
   }
  },
  "disc-law-multi": {
   "domain": "Law",
   "dataset": "disc-law",
   "slice": "20260923",
   "language": "zh",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "15": 200
   },
   "tokens": {
    "min": 127,
    "p50": 282,
    "max": 706
   }
  },
  "disc-law-single": {
   "domain": "Law",
   "dataset": "disc-law",
   "slice": "20260923",
   "language": "zh",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "4": 200
   },
   "tokens": {
    "min": 53,
    "p50": 144,
    "max": 496
   }
  },
  "fever": {
   "domain": "General knowledge and reasoning",
   "dataset": "fever",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "noul": 200
   },
   "candidate_counts": {},
   "tokens": {
    "min": 95,
    "p50": 347,
    "max": 1723
   }
  },
  "global-opinions": {
   "domain": "Social science",
   "dataset": "global-opinions",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "2": 23,
    "3": 16,
    "4": 48,
    "5": 41,
    "6": 17,
    "7": 31,
    "8": 3,
    "9": 2,
    "10": 3,
    "11": 3,
    "13": 13
   },
   "tokens": {
    "min": 27,
    "p50": 71,
    "max": 221
   }
  },
  "go-emotions": {
   "domain": "General knowledge and reasoning",
   "dataset": "go-emotions",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "28": 200
   },
   "tokens": {
    "min": 116,
    "p50": 129,
    "max": 148
   }
  },
  "gpqa": {
   "domain": "General knowledge and reasoning",
   "dataset": "gpqa",
   "slice": "20260923",
   "language": "en",
   "records": 198,
   "formats": {
    "choice": 198
   },
   "candidate_counts": {
    "4": 198
   },
   "tokens": {
    "min": 44,
    "p50": 176,
    "max": 2768
   }
  },
  "halueval-dialogue": {
   "domain": "Truthfulness and hallucination",
   "dataset": "halueval",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "2": 200
   },
   "tokens": {
    "min": 101,
    "p50": 180,
    "max": 300
   }
  },
  "halueval-general": {
   "domain": "Truthfulness and hallucination",
   "dataset": "halueval",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "noul": 200
   },
   "candidate_counts": {},
   "tokens": {
    "min": 88,
    "p50": 184,
    "max": 359
   }
  },
  "halueval-qa": {
   "domain": "Truthfulness and hallucination",
   "dataset": "halueval",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "2": 200
   },
   "tokens": {
    "min": 85,
    "p50": 148,
    "max": 325
   }
  },
  "halueval-summarization": {
   "domain": "Truthfulness and hallucination",
   "dataset": "halueval",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "2": 200
   },
   "tokens": {
    "min": 291,
    "p50": 947,
    "max": 2312
   }
  },
  "hellaswag": {
   "domain": "Commonsense",
   "dataset": "hellaswag",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "4": 200
   },
   "tokens": {
    "min": 48,
    "p50": 215,
    "max": 276
   }
  },
  "helmet": {
   "domain": "Long context and document understanding",
   "dataset": "helmet",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "50": 50,
    "105": 48,
    "150": 51,
    "220": 51
   },
   "tokens": {
    "min": 3718,
    "p50": 11126,
    "max": 16607
   }
  },
  "jevbench": {
   "domain": "Agents and tools",
   "dataset": "jevbench",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 118,
    "noul": 66,
    "score": 16
   },
   "candidate_counts": {
    "3": 12,
    "4": 44,
    "5": 47,
    "6": 15
   },
   "tokens": {
    "min": 28,
    "p50": 77,
    "max": 3523
   }
  },
  "jevforge": {
   "domain": "Agents and tools",
   "dataset": "jevforge",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 102,
    "noul": 98
   },
   "candidate_counts": {
    "12": 102
   },
   "tokens": {
    "min": 229,
    "p50": 290,
    "max": 462
   }
  },
  "lex-glue-case-hold": {
   "domain": "Law",
   "dataset": "lex-glue",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "5": 200
   },
   "tokens": {
    "min": 279,
    "p50": 367,
    "max": 533
   }
  },
  "lex-glue-ecthr-a": {
   "domain": "Law",
   "dataset": "lex-glue",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "11": 200
   },
   "tokens": {
    "min": 250,
    "p50": 1933,
    "max": 16465
   }
  },
  "lex-glue-ecthr-b": {
   "domain": "Law",
   "dataset": "lex-glue",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "11": 200
   },
   "tokens": {
    "min": 264,
    "p50": 1769,
    "max": 13125
   }
  },
  "lex-glue-ledgar": {
   "domain": "Law",
   "dataset": "lex-glue",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "100": 200
   },
   "tokens": {
    "min": 364,
    "p50": 449,
    "max": 979
   }
  },
  "lex-glue-scotus": {
   "domain": "Law",
   "dataset": "lex-glue",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "13": 200
   },
   "tokens": {
    "min": 262,
    "p50": 10523,
    "max": 75789
   }
  },
  "lex-glue-unfair-tos": {
   "domain": "Law",
   "dataset": "lex-glue",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "9": 200
   },
   "tokens": {
    "min": 73,
    "p50": 94,
    "max": 348
   }
  },
  "longbench-lsht": {
   "domain": "Long context and document understanding",
   "dataset": "longbench",
   "slice": "20260923",
   "language": "zh",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "24": 200
   },
   "tokens": {
    "min": 6657,
    "p50": 25354,
    "max": 51932
   }
  },
  "longbench-retrieval-en": {
   "domain": "Long context and document understanding",
   "dataset": "longbench",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "30": 200
   },
   "tokens": {
    "min": 10083,
    "p50": 12585,
    "max": 15317
   }
  },
  "longbench-retrieval-en-e": {
   "domain": "Long context and document understanding",
   "dataset": "longbench",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "10": 18,
    "11": 17,
    "12": 17,
    "13": 17,
    "14": 11,
    "15": 3,
    "16": 9,
    "17": 5,
    "18": 2,
    "19": 6,
    "20": 1,
    "21": 6,
    "22": 5,
    "23": 5,
    "24": 9,
    "25": 9,
    "26": 13,
    "27": 9,
    "28": 17,
    "29": 10,
    "30": 11
   },
   "tokens": {
    "min": 3222,
    "p50": 8042,
    "max": 14611
   }
  },
  "longbench-retrieval-zh": {
   "domain": "Long context and document understanding",
   "dataset": "longbench",
   "slice": "20260923",
   "language": "zh",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "30": 200
   },
   "tokens": {
    "min": 5841,
    "p50": 7848,
    "max": 10904
   }
  },
  "longbench-trec": {
   "domain": "Long context and document understanding",
   "dataset": "longbench",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "50": 200
   },
   "tokens": {
    "min": 2054,
    "p50": 6992,
    "max": 11570
   }
  },
  "longbench-trec-e": {
   "domain": "Long context and document understanding",
   "dataset": "longbench",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "50": 200
   },
   "tokens": {
    "min": 1170,
    "p50": 8532,
    "max": 17373
   }
  },
  "med-qa": {
   "domain": "Medicine",
   "dataset": "med-qa",
   "slice": "20260923",
   "language": "zh",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "4": 200
   },
   "tokens": {
    "min": 40,
    "p50": 100,
    "max": 400
   }
  },
  "med-qa-en": {
   "domain": "Medicine",
   "dataset": "med-qa",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "4": 200
   },
   "tokens": {
    "min": 63,
    "p50": 210,
    "max": 653
   }
  },
  "mmlu-pro": {
   "domain": "General knowledge and reasoning",
   "dataset": "mmlu-pro",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "4": 8,
    "6": 2,
    "7": 2,
    "8": 5,
    "9": 8,
    "10": 175
   },
   "tokens": {
    "min": 43,
    "p50": 145,
    "max": 560
   }
  },
  "nlu-eval-68": {
   "domain": "General knowledge and reasoning",
   "dataset": "nlu-eval-68",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "68": 200
   },
   "tokens": {
    "min": 280,
    "p50": 284,
    "max": 302
   }
  },
  "prism-alignment": {
   "domain": "Personalization and preference",
   "dataset": "prism-alignment",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "2": 137,
    "3": 8,
    "4": 55
   },
   "tokens": {
    "min": 336,
    "p50": 699,
    "max": 2222
   }
  },
  "prism-alignment-score": {
   "domain": "Personalization and preference",
   "dataset": "prism-alignment",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "score": 200
   },
   "candidate_counts": {},
   "tokens": {
    "min": 293,
    "p50": 524,
    "max": 2215
   }
  },
  "scifact": {
   "domain": "General knowledge and reasoning",
   "dataset": "scifact",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "noul": 200
   },
   "candidate_counts": {},
   "tokens": {
    "min": 136,
    "p50": 325,
    "max": 1349
   }
  },
  "truthfulqa": {
   "domain": "Truthfulness and hallucination",
   "dataset": "truthfulqa",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "2": 13,
    "3": 20,
    "4": 62,
    "5": 44,
    "6": 34,
    "7": 7,
    "8": 7,
    "9": 5,
    "10": 5,
    "12": 2,
    "13": 1
   },
   "tokens": {
    "min": 32,
    "p50": 76,
    "max": 206
   }
  },
  "winogrande": {
   "domain": "Commonsense",
   "dataset": "winogrande",
   "slice": "20260923",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "2": 200
   },
   "tokens": {
    "min": 26,
    "p50": 32,
    "max": 46
   }
  },
  "ceval": {
   "domain": "General knowledge and reasoning",
   "dataset": "ceval",
   "slice": "20260924",
   "language": "zh",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "4": 200
   },
   "tokens": {
    "min": 26,
    "p50": 87,
    "max": 442
   }
  },
  "cmmlu": {
   "domain": "General knowledge and reasoning",
   "dataset": "cmmlu",
   "slice": "20260924",
   "language": "zh",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "4": 200
   },
   "tokens": {
    "min": 28,
    "p50": 84,
    "max": 322
   }
  },
  "communitybench-com-pred": {
   "domain": "Personalization and preference",
   "dataset": "communitybench",
   "slice": "20260924",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "4": 200
   },
   "tokens": {
    "min": 372,
    "p50": 514,
    "max": 1820
   }
  },
  "communitybench-pref-id": {
   "domain": "Personalization and preference",
   "dataset": "communitybench",
   "slice": "20260924",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "4": 200
   },
   "tokens": {
    "min": 141,
    "p50": 319,
    "max": 6769
   }
  },
  "compred-finance": {
   "domain": "Personalization and preference",
   "dataset": "compred",
   "slice": "20260924",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "2": 200
   },
   "tokens": {
    "min": 85,
    "p50": 348,
    "max": 1252
   }
  },
  "compred-gender_sexuality": {
   "domain": "Personalization and preference",
   "dataset": "compred",
   "slice": "20260924",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "2": 200
   },
   "tokens": {
    "min": 86,
    "p50": 302,
    "max": 1565
   }
  },
  "compred-history": {
   "domain": "Personalization and preference",
   "dataset": "compred",
   "slice": "20260924",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "2": 200
   },
   "tokens": {
    "min": 107,
    "p50": 287,
    "max": 1069
   }
  },
  "compred-politics": {
   "domain": "Personalization and preference",
   "dataset": "compred",
   "slice": "20260924",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "2": 200
   },
   "tokens": {
    "min": 93,
    "p50": 282,
    "max": 2487
   }
  },
  "compred-science": {
   "domain": "Personalization and preference",
   "dataset": "compred",
   "slice": "20260924",
   "language": "en",
   "records": 200,
   "formats": {
    "choice": 200
   },
   "candidate_counts": {
    "2": 200
   },
   "tokens": {
    "min": 84,
    "p50": 296,
    "max": 2490
   }
  },
  "financebench-yes-no": {
   "domain": "Finance",
   "dataset": "financebench-yes-no",
   "slice": "20260924",
   "language": "en",
   "records": 37,
   "formats": {
    "noul": 37
   },
   "candidate_counts": {},
   "tokens": {
    "min": 58,
    "p50": 417,
    "max": 1427
   }
  },
  "finqa-yes-no": {
   "domain": "Finance",
   "dataset": "finqa-yes-no",
   "slice": "20260924",
   "language": "en",
   "records": 22,
   "formats": {
    "noul": 22
   },
   "candidate_counts": {},
   "tokens": {
    "min": 426,
    "p50": 765,
    "max": 1591
   }
  }
 },
 "sources": {
  "20260923/agentharm": {
   "file": "DATA/eval/20260923/agentharm/test.json",
   "sha256": "dfd627fc8e531485f6164c1605a4f191ca6961ae30267c5d9a05884aa826e5b0",
   "records": 200
  },
  "20260923/ai2-arc-challenge": {
   "file": "DATA/eval/20260923/ai2-arc-challenge/test.json",
   "sha256": "f2d529cbb08a19afbdb4d0977011c2641ac10c7aabec3d4ead7c7840469c4bc7",
   "records": 200
  },
  "20260923/ai2-arc-easy": {
   "file": "DATA/eval/20260923/ai2-arc-easy/test.json",
   "sha256": "b8f5dea4ca57afae647a140057faa4d6195bb017e2f9cd0cc17ac60c5bc32390",
   "records": 200
  },
  "20260923/aida-testc": {
   "file": "DATA/eval/20260923/aida-testc/test.json",
   "sha256": "db5fa7119de4964f9cbf75930b2e8e2b5e38985092156754673b4421c01bbfd8",
   "records": 200
  },
  "20260923/bbq": {
   "file": "DATA/eval/20260923/bbq/test.json",
   "sha256": "083f7351de2fae426c7259e30c62066da0cffa35247122e1e22873c62c603a58",
   "records": 200
  },
  "20260923/boolq": {
   "file": "DATA/eval/20260923/boolq/test.json",
   "sha256": "0082d390293138c22e94215175217d581d28c6e90bb20b61607fdbcdedfa4cd1",
   "records": 200
  },
  "20260923/clinc150": {
   "file": "DATA/eval/20260923/clinc150/test.json",
   "sha256": "061fbd5419b02be95fb33aa435c9336be496f292d95086e87c1038e12a356898",
   "records": 200
  },
  "20260923/cmb": {
   "file": "DATA/eval/20260923/cmb/test.json",
   "sha256": "6ae700eb537edcbdaa76989335d1316309a3cd82ff66e36f764b680cc883afe9",
   "records": 200
  },
  "20260923/cmexam": {
   "file": "DATA/eval/20260923/cmexam/test.json",
   "sha256": "6a35fe170364be483367ce4782dc68b4c17879d0b82c322978e52fa773713ed2",
   "records": 200
  },
  "20260923/commonsense-qa": {
   "file": "DATA/eval/20260923/commonsense-qa/test.json",
   "sha256": "ae21dc4b35642e192b52f9595d3e4dda15d51e3a11ef2fa5729917a2dba8eaff",
   "records": 200
  },
  "20260923/cuad": {
   "file": "DATA/eval/20260923/cuad/test.json",
   "sha256": "2939a76fd6711effec7d96403304a78c575cc90ba1e0704698ea397932e050f5",
   "records": 200
  },
  "20260923/decider": {
   "file": "DATA/eval/20260923/decider/test.json",
   "sha256": "4c2ff99c161d64db11171f58e73f11bb1cec5010a186dea2a76ea5502c8522a3",
   "records": 200
  },
  "20260923/disc-law-multi": {
   "file": "DATA/eval/20260923/disc-law-multi/test.json",
   "sha256": "06491b6b9f946c86abd5f6b52164ae404144752712fc5b035937e8e7958fffe5",
   "records": 200
  },
  "20260923/disc-law-single": {
   "file": "DATA/eval/20260923/disc-law-single/test.json",
   "sha256": "a68732e283b2f366242aed431ac1e5c941216e8a94eae6dd8c1a239f5ea01807",
   "records": 200
  },
  "20260923/fever": {
   "file": "DATA/eval/20260923/fever/test.json",
   "sha256": "75de800c80b12c6da68163da7a7f660099715eb4e9eb042f9a46e1c65cd6daed",
   "records": 200
  },
  "20260923/global-opinions": {
   "file": "DATA/eval/20260923/global-opinions/test.json",
   "sha256": "128fdcf99bb57a0885d74b152646862e8c685497371558222bddce5bbb40c679",
   "records": 200
  },
  "20260923/go-emotions": {
   "file": "DATA/eval/20260923/go-emotions/test.json",
   "sha256": "ff43b89e029a9827528b27c1040443064b8687e3d015aee7ee9a5c514be1be8d",
   "records": 200
  },
  "20260923/gpqa": {
   "file": "DATA/eval/20260923/gpqa/test.json",
   "sha256": "118c3fb63e2f48b56c0950a0899defce1168eb418f6a6b7d4702a827810ab878",
   "records": 198
  },
  "20260923/halueval-dialogue": {
   "file": "DATA/eval/20260923/halueval-dialogue/test.json",
   "sha256": "0f5835adec19bb1cb528027bfe3e220cc1ef2ad15dd8b592ee8d5fcc54b50990",
   "records": 200
  },
  "20260923/halueval-general": {
   "file": "DATA/eval/20260923/halueval-general/test.json",
   "sha256": "198c3cba56b2a08f4e5c0e5fbe754f3cadf13a29bb7c5256b19ef7f882264134",
   "records": 200
  },
  "20260923/halueval-qa": {
   "file": "DATA/eval/20260923/halueval-qa/test.json",
   "sha256": "708b61085f1b153b1a90e2f852e36162e317292eacf619e8cc4e76d640c44b02",
   "records": 200
  },
  "20260923/halueval-summarization": {
   "file": "DATA/eval/20260923/halueval-summarization/test.json",
   "sha256": "d11cc47bf95999e7437df998d62c66f1ea464a84fc7787dc3640352cbf135ba6",
   "records": 200
  },
  "20260923/hellaswag": {
   "file": "DATA/eval/20260923/hellaswag/test.json",
   "sha256": "78e474234b73a27f49474c58a48129d28c6cde2f13d7d7fef0da54ff6710e1b6",
   "records": 200
  },
  "20260923/helmet": {
   "file": "DATA/eval/20260923/helmet/test.json",
   "sha256": "5a07a7f90e319c3a0b683080c1aa30266f6ad3b01ee085cd89067899c07a332d",
   "records": 200
  },
  "20260923/jevbench": {
   "file": "DATA/eval/20260923/jevbench/test.json",
   "sha256": "20fc5639bc9d9789a11777430117bbd03b0c4d1f4c5ff5dc0f1963013b383b1f",
   "records": 200
  },
  "20260923/jevforge": {
   "file": "DATA/eval/20260923/jevforge/test.json",
   "sha256": "5b48600a6226d4c6ae6c7ab1680e90893b89e8364069e59d7f310f99f7b49d1a",
   "records": 200
  },
  "20260923/lex-glue-case-hold": {
   "file": "DATA/eval/20260923/lex-glue-case-hold/test.json",
   "sha256": "ceaef3a5f6b2bca185607848bcfb8ce30faca12c6be0ceaa7752da9290cf6b2c",
   "records": 200
  },
  "20260923/lex-glue-ecthr-a": {
   "file": "DATA/eval/20260923/lex-glue-ecthr-a/test.json",
   "sha256": "6583452a8364d3f45375cb8a87e49130e3e38235bafc980a3b1ebefd5060c15d",
   "records": 200
  },
  "20260923/lex-glue-ecthr-b": {
   "file": "DATA/eval/20260923/lex-glue-ecthr-b/test.json",
   "sha256": "2b60c91be79f6fe5ecc5c8ec93c75f84c2d123a872ce71c08da52ee5bad57733",
   "records": 200
  },
  "20260923/lex-glue-ledgar": {
   "file": "DATA/eval/20260923/lex-glue-ledgar/test.json",
   "sha256": "7fd15302e14fb68a2b4734c9c0c3692076103f500ea872208a696d2c464ddaf5",
   "records": 200
  },
  "20260923/lex-glue-scotus": {
   "file": "DATA/eval/20260923/lex-glue-scotus/test.json",
   "sha256": "a5653e5fe2c010c5f8a55be6c8a661b8d6e71af8a033548a1fc2175ba996e2f7",
   "records": 200
  },
  "20260923/lex-glue-unfair-tos": {
   "file": "DATA/eval/20260923/lex-glue-unfair-tos/test.json",
   "sha256": "6bdd8d0933d6c519fda2a73a49e97e3085f1842d04734f71c2eed0ff613ec1eb",
   "records": 200
  },
  "20260923/longbench-lsht": {
   "file": "DATA/eval/20260923/longbench-lsht/test.json",
   "sha256": "4ba992511a180f96e3a09be7a1c294fb4654f00b86ecdad7db62f36bf6fa8077",
   "records": 200
  },
  "20260923/longbench-retrieval-en": {
   "file": "DATA/eval/20260923/longbench-retrieval-en/test.json",
   "sha256": "bac48d0d3536a211e41c742b5356648270314cc0c31631b1eabc6d664ec55adb",
   "records": 200
  },
  "20260923/longbench-retrieval-en-e": {
   "file": "DATA/eval/20260923/longbench-retrieval-en-e/test.json",
   "sha256": "5b0b340f8ca1c422e632ee45438cd1684764032280ec13c6bfc18b521d44c77d",
   "records": 200
  },
  "20260923/longbench-retrieval-zh": {
   "file": "DATA/eval/20260923/longbench-retrieval-zh/test.json",
   "sha256": "39c8a658e087d0675e39ed873dbc294801d5651654e3aa9ac350bd0d5fa54525",
   "records": 200
  },
  "20260923/longbench-trec": {
   "file": "DATA/eval/20260923/longbench-trec/test.json",
   "sha256": "51c09e43c2508f8a5087459a3182de5c4b6c8a53fa42a8e036d9efefb0a76b5a",
   "records": 200
  },
  "20260923/longbench-trec-e": {
   "file": "DATA/eval/20260923/longbench-trec-e/test.json",
   "sha256": "bd2b20c09bb0d00527a824500181133bdd1557d2a456aca69e8853642d12e8d0",
   "records": 200
  },
  "20260923/med-qa": {
   "file": "DATA/eval/20260923/med-qa/test.json",
   "sha256": "f5f932f99a79dbbdebf1bd2ebc265b779e8de62903e85f5d4599d1922a3f75c2",
   "records": 200
  },
  "20260923/med-qa-en": {
   "file": "DATA/eval/20260923/med-qa-en/test.json",
   "sha256": "e93bdb0b29d8b39857476ae53282f0ef655ae6f52c354ee8a59ad2424a539239",
   "records": 200
  },
  "20260923/mmlu-pro": {
   "file": "DATA/eval/20260923/mmlu-pro/test.json",
   "sha256": "e391ab653e50f81b5b589b972f2e19e41ceee68312c9d02acb69a0102908b1a9",
   "records": 200
  },
  "20260923/nlu-eval-68": {
   "file": "DATA/eval/20260923/nlu-eval-68/test.json",
   "sha256": "d10073841575f6c5df6f9ef7432f69866ccd6c7cdcce315f88d2dad04d97e027",
   "records": 200
  },
  "20260923/prism-alignment": {
   "file": "DATA/eval/20260923/prism-alignment/test.json",
   "sha256": "2f7add9b71cde286a534c465deefd471cdee064f02aff5df7c65a4d00c71c5b5",
   "records": 200
  },
  "20260923/prism-alignment-score": {
   "file": "DATA/eval/20260923/prism-alignment-score/test.json",
   "sha256": "84303fd9f4fd2e59130fbff0a046f4190f4e785b7f4491a88de0c50274e80ea2",
   "records": 200
  },
  "20260923/scifact": {
   "file": "DATA/eval/20260923/scifact/test.json",
   "sha256": "972354129366dafcc2df9ee54d75ea172e728a50b86a49980d9afc28ee13a707",
   "records": 200
  },
  "20260923/truthfulqa": {
   "file": "DATA/eval/20260923/truthfulqa/test.json",
   "sha256": "41d15566779213e6e5652d4eceac4ee15f115417e70a0ca28a2c29708535ebcb",
   "records": 200
  },
  "20260923/winogrande": {
   "file": "DATA/eval/20260923/winogrande/test.json",
   "sha256": "d8923cc19b7c787a91ffcea70d19acbcc4ecb6e7efb36efd2325938557f3832f",
   "records": 200
  },
  "20260924/ceval": {
   "file": "DATA/eval/20260924/ceval/test.json",
   "sha256": "f3ee402945d20adf6f90fa064b5ede0dafaa552b77e1eb6563fd0ce8bdbc0db2",
   "records": 200
  },
  "20260924/cmmlu": {
   "file": "DATA/eval/20260924/cmmlu/test.json",
   "sha256": "8e239db38082de355fdf64a1bec1774b6fdb038dce130967ccf330ac407f8cd4",
   "records": 200
  },
  "20260924/communitybench-com-pred": {
   "file": "DATA/eval/20260924/communitybench-com-pred/test.json",
   "sha256": "0a5b21fcb1f4f12ce6bc71dcc2e067ccd33adb2b5f83f5d32399c94feeee294b",
   "records": 200
  },
  "20260924/communitybench-pref-id": {
   "file": "DATA/eval/20260924/communitybench-pref-id/test.json",
   "sha256": "3236c1cee6a677ad83ffe11482c16d8bd86045b66356bf4feb1ed58a204e8b16",
   "records": 200
  },
  "20260924/compred-finance": {
   "file": "DATA/eval/20260924/compred-finance/test.json",
   "sha256": "5cd85ef090eb0144083d36ecf356d534be4294915044efc689093efa6e44bc61",
   "records": 200
  },
  "20260924/compred-gender_sexuality": {
   "file": "DATA/eval/20260924/compred-gender_sexuality/test.json",
   "sha256": "24623228d57e8fc34cb620f4afa48e8a07ce1ee0dfd73dd52b5a14f3b664f2da",
   "records": 200
  },
  "20260924/compred-history": {
   "file": "DATA/eval/20260924/compred-history/test.json",
   "sha256": "248bf573a004c62af38ffeac03a4f53ad16efbbeb9567c763f9348ddc86e9d1f",
   "records": 200
  },
  "20260924/compred-politics": {
   "file": "DATA/eval/20260924/compred-politics/test.json",
   "sha256": "f40862d90b5f0e408ad77669a8bfcbdeb43f0bfd3e7cfa820f8a6bfc8d632bd3",
   "records": 200
  },
  "20260924/compred-science": {
   "file": "DATA/eval/20260924/compred-science/test.json",
   "sha256": "19fd19b6c2f539ea4b19c30dbeb8cca142cda3e031f08d87b4d3adc93b067c78",
   "records": 200
  },
  "20260924/financebench-yes-no": {
   "file": "DATA/eval/20260924/financebench-yes-no/test.json",
   "sha256": "a3b158b512de28161a76eacd6170e7b7d6567c725a0062629c04022634333d0c",
   "records": 37
  },
  "20260924/finqa-yes-no": {
   "file": "DATA/eval/20260924/finqa-yes-no/test.json",
   "sha256": "05fb69c424629478bf71b0bb3b189468ca0307b543061bba81c3f760ad6b0e1b",
   "records": 22
  }
 },
 "language_audit": [
  {
   "leaf": "agentharm",
   "declared": "en",
   "cjk_ratio": 0.1286,
   "flag": true
  },
  {
   "leaf": "ai2-arc-challenge",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "ai2-arc-easy",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "aida-testc",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "bbq",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "boolq",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "clinc150",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "cmb",
   "declared": "zh",
   "cjk_ratio": 0.8064,
   "flag": false
  },
  {
   "leaf": "cmexam",
   "declared": "zh",
   "cjk_ratio": 0.7886,
   "flag": false
  },
  {
   "leaf": "commonsense-qa",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "cuad",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "decider",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "disc-law-multi",
   "declared": "zh",
   "cjk_ratio": 0.5767,
   "flag": false
  },
  {
   "leaf": "disc-law-single",
   "declared": "zh",
   "cjk_ratio": 0.861,
   "flag": false
  },
  {
   "leaf": "fever",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "global-opinions",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "go-emotions",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "gpqa",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "halueval-dialogue",
   "declared": "en",
   "cjk_ratio": 0.0001,
   "flag": false
  },
  {
   "leaf": "halueval-general",
   "declared": "en",
   "cjk_ratio": 0.0001,
   "flag": false
  },
  {
   "leaf": "halueval-qa",
   "declared": "en",
   "cjk_ratio": 0.0001,
   "flag": false
  },
  {
   "leaf": "halueval-summarization",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "hellaswag",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "helmet",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "jevbench",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "jevforge",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "lex-glue-case-hold",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "lex-glue-ecthr-a",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "lex-glue-ecthr-b",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "lex-glue-ledgar",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "lex-glue-scotus",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "lex-glue-unfair-tos",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "longbench-lsht",
   "declared": "zh",
   "cjk_ratio": 0.8198,
   "flag": false
  },
  {
   "leaf": "longbench-retrieval-en",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "longbench-retrieval-en-e",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "longbench-retrieval-zh",
   "declared": "zh",
   "cjk_ratio": 0.746,
   "flag": false
  },
  {
   "leaf": "longbench-trec",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "longbench-trec-e",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "med-qa",
   "declared": "zh",
   "cjk_ratio": 0.7208,
   "flag": false
  },
  {
   "leaf": "med-qa-en",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "mmlu-pro",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "nlu-eval-68",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "prism-alignment",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "prism-alignment-score",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "scifact",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "truthfulqa",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "winogrande",
   "declared": "en",
   "cjk_ratio": 0.0,
   "flag": false
  },
  {
   "leaf": "ceval",
   "declared": "zh",
   "cjk_ratio": 0.7002,
   "flag": false
  },
  {
   "leaf": "cmmlu",
   "declared": "zh",
   "cjk_ratio": 0.7959,
   "flag": false
  },
  {
   "leaf": "communitybench-com-pred",
   "declared": "en",
   "cjk_ratio": 0.0062,
   "flag": false
  },
  {
   "leaf": "communitybench-pref-id",
   "declared": "en",
   "cjk_ratio": 0.0124,
   "flag": false
  },
  {
   "leaf": "compred-finance",
   "declared": "en",
   "cjk_ratio": 0.0082,
   "flag": false
  },
  {
   "leaf": "compred-gender_sexuality",
   "declared": "en",
   "cjk_ratio": 0.0093,
   "flag": false
  },
  {
   "leaf": "compred-history",
   "declared": "en",
   "cjk_ratio": 0.0091,
   "flag": false
  },
  {
   "leaf": "compred-politics",
   "declared": "en",
   "cjk_ratio": 0.0096,
   "flag": false
  },
  {
   "leaf": "compred-science",
   "declared": "en",
   "cjk_ratio": 0.0089,
   "flag": false
  },
  {
   "leaf": "financebench-yes-no",
   "declared": "en",
   "cjk_ratio": 0.0029,
   "flag": false
  },
  {
   "leaf": "finqa-yes-no",
   "declared": "en",
   "cjk_ratio": 0.0005,
   "flag": false
  }
 ]
}


==> analysis/math_probability/concentration_source.json <==
{
  "provenance": {
    "source_metrics_sha256": "6ccdde6b5d97e8d6be68f264168253bad8a5103f4f18e21a3e85d1680407826b",
    "endpoint": "https://api.typesafe.ai/v1/systemone",
    "requested_model": "jev-latest",
    "response_model": "jev-1.13.0",
    "date": "2026-09-26",
    "n": 200,
    "successful": 200,
    "attempts": 200,
    "instructions": "Which label is on the drawn ticket?\nFor each option, report the probability that it is the drawn ticket’s label, given the available information."
  },
  "records": [
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/0",
      "p": {
        "A": 0.21,
        "B": 0.3,
        "C": 0.11,
        "D": 0.38
      },
      "q": {
        "A": 0.04,
        "B": 0.03,
        "D": 0.92,
        "C": 0.01
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/1",
      "p": {
        "A": 0.32,
        "B": 0.21,
        "C": 0.34,
        "D": 0.13
      },
      "q": {
        "A": 0.13,
        "D": 0.01,
        "C": 0.85,
        "B": 0.01
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/7",
      "p": {
        "A": 0.15,
        "B": 0.28,
        "C": 0.26,
        "D": 0.31
      },
      "q": {
        "C": 0.01,
        "D": 0.8,
        "A": 0.13,
        "B": 0.06
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/9",
      "p": {
        "A": 0.11,
        "B": 0.34,
        "C": 0.38,
        "D": 0.17
      },
      "q": {
        "C": 0.77,
        "D": 0.01,
        "A": 0.06,
        "B": 0.16
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/8",
      "p": {
        "A": 0.17,
        "B": 0.36,
        "C": 0.25,
        "D": 0.22
      },
      "q": {
        "D": 0.01,
        "C": 0.03,
        "A": 0.12,
        "B": 0.84
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/2",
      "p": {
        "A": 0.35,
        "B": 0.16,
        "C": 0.27,
        "D": 0.22
      },
      "q": {
        "D": 0.0,
        "C": 0.01,
        "A": 0.99,
        "B": 0.0
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/4",
      "p": {
        "A": 0.12,
        "B": 0.26,
        "C": 0.33,
        "D": 0.29
      },
      "q": {
        "B": 0.02,
        "A": 0.05,
        "C": 0.92,
        "D": 0.01
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/6",
      "p": {
        "A": 0.35,
        "B": 0.2,
        "C": 0.2,
        "D": 0.25
      },
      "q": {
        "D": 0.03,
        "C": 0.0,
        "A": 0.96,
        "B": 0.01
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/5",
      "p": {
        "A": 0.26,
        "B": 0.12,
        "C": 0.26,
        "D": 0.36
      },
      "q": {
        "C": 0.01,
        "D": 0.94,
        "B": 0.0,
        "A": 0.05
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/10",
      "p": {
        "A": 0.25,
        "B": 0.17,
        "C": 0.18,
        "D": 0.4
      },
      "q": {
        "B": 0.0,
        "D": 0.9,
        "C": 0.0,
        "A": 0.1
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/3",
      "p": {
        "A": 0.34,
        "B": 0.29,
        "C": 0.21,
        "D": 0.16
      },
      "q": {
        "B": 0.01,
        "A": 0.98,
        "C": 0.01,
        "D": 0.0
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/11",
      "p": {
        "A": 0.4,
        "B": 0.34,
        "C": 0.1,
        "D": 0.16
      },
      "q": {
        "A": 0.87,
        "D": 0.0,
        "B": 0.13,
        "C": 0.0
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/12",
      "p": {
        "A": 0.26,
        "B": 0.26,
        "C": 0.14,
        "D": 0.34
      },
      "q": {
        "D": 0.94,
        "C": 0.01,
        "A": 0.04,
        "B": 0.01
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/17",
      "p": {
        "A": 0.14,
        "B": 0.11,
        "C": 0.39,
        "D": 0.36
      },
      "q": {
        "D": 0.05,
        "A": 0.05,
        "B": 0.01,
        "C": 0.89
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/13",
      "p": {
        "A": 0.35,
        "B": 0.21,
        "C": 0.31,
        "D": 0.13
      },
      "q": {
        "B": 0.01,
        "A": 0.87,
        "C": 0.11,
        "D": 0.01
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/15",
      "p": {
        "A": 0.13,
        "B": 0.35,
        "C": 0.29,
        "D": 0.23
      },
      "q": {
        "A": 0.02,
        "B": 0.97,
        "D": 0.0,
        "C": 0.01
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/14",
      "p": {
        "A": 0.3,
        "B": 0.18,
        "C": 0.15,
        "D": 0.37
      },
      "q": {
        "A": 0.09,
        "C": 0.01,
        "D": 0.9,
        "B": 0.0
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/19",
      "p": {
        "A": 0.31,
        "B": 0.19,
        "C": 0.16,
        "D": 0.34
      },
      "q": {
        "D": 0.91,
        "C": 0.0,
        "A": 0.09,
        "B": 0.0
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/18",
      "p": {
        "A": 0.29,
        "B": 0.31,
        "C": 0.15,
        "D": 0.25
      },
      "q": {
        "B": 0.88,
        "A": 0.1,
        "C": 0.01,
        "D": 0.01
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/16",
      "p": {
        "A": 0.4,
        "B": 0.2,
        "C": 0.16,
        "D": 0.24
      },
      "q": {
        "D": 0.02,
        "B": 0.01,
        "C": 0.0,
        "A": 0.97
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/20",
      "p": {
        "A": 0.24,
        "B": 0.14,
        "C": 0.29,
        "D": 0.33
      },
      "q": {
        "B": 0.01,
        "C": 0.1,
        "A": 0.12,
        "D": 0.77
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/21",
      "p": {
        "A": 0.39,
        "B": 0.25,
        "C": 0.14,
        "D": 0.22
      },
      "q": {
        "A": 0.99,
        "D": 0.01,
        "C": 0.0,
        "B": 0.0
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/22",
      "p": {
        "A": 0.3,
        "B": 0.25,
        "C": 0.22,
        "D": 0.23
      },
      "q": {
        "D": 0.03,
        "C": 0.01,
        "A": 0.87,
        "B": 0.09
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/23",
      "p": {
        "A": 0.27,
        "B": 0.27,
        "C": 0.11,
        "D": 0.35
      },
      "q": {
        "C": 0.01,
        "B": 0.02,
        "D": 0.9,
        "A": 0.07
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/27",
      "p": {
        "A": 0.31,
        "B": 0.21,
        "C": 0.11,
        "D": 0.37
      },
      "q": {
        "D": 0.87,
        "A": 0.12,
        "B": 0.0,
        "C": 0.01
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/25",
      "p": {
        "A": 0.36,
        "B": 0.18,
        "C": 0.12,
        "D": 0.34
      },
      "q": {
        "D": 0.07,
        "A": 0.92,
        "B": 0.0,
        "C": 0.01
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/24",
      "p": {
        "A": 0.31,
        "B": 0.36,
        "C": 0.19,
        "D": 0.14
      },
      "q": {
        "C": 0.0,
        "A": 0.09,
        "B": 0.91,
        "D": 0.0
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/28",
      "p": {
        "A": 0.1,
        "B": 0.36,
        "C": 0.22,
        "D": 0.32
      },
      "q": {
        "A": 0.03,
        "B": 0.94,
        "D": 0.02,
        "C": 0.01
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/30",
      "p": {
        "A": 0.16,
        "B": 0.11,
        "C": 0.34,
        "D": 0.39
      },
      "q": {
        "B": 0.0,
        "D": 0.92,
        "C": 0.06,
        "A": 0.02
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/26",
      "p": {
        "A": 0.2,
        "B": 0.26,
        "C": 0.32,
        "D": 0.22
      },
      "q": {
        "A": 0.08,
        "B": 0.05,
        "C": 0.86,
        "D": 0.01
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/29",
      "p": {
        "A": 0.36,
        "B": 0.33,
        "C": 0.2,
        "D": 0.11
      },
      "q": {
        "B": 0.12,
        "D": 0.0,
        "C": 0.0,
        "A": 0.88
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/31",
      "p": {
        "A": 0.14,
        "B": 0.35,
        "C": 0.3,
        "D": 0.21
      },
      "q": {
        "B": 0.91,
        "A": 0.04,
        "C": 0.04,
        "D": 0.01
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/33",
      "p": {
        "A": 0.29,
        "B": 0.2,
        "C": 0.26,
        "D": 0.25
      },
      "q": {
        "A": 0.95,
        "B": 0.02,
        "D": 0.02,
        "C": 0.01
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/34",
      "p": {
        "A": 0.36,
        "B": 0.2,
        "C": 0.24,
        "D": 0.2
      },
      "q": {
        "A": 0.97,
        "D": 0.0,
        "B": 0.01,
        "C": 0.02
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/32",
      "p": {
        "A": 0.33,
        "B": 0.24,
        "C": 0.15,
        "D": 0.28
      },
      "q": {
        "A": 0.9,
        "B": 0.04,
        "C": 0.01,
        "D": 0.05
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/37",
      "p": {
        "A": 0.2,
        "B": 0.1,
        "C": 0.39,
        "D": 0.31
      },
      "q": {
        "C": 0.94,
        "D": 0.01,
        "B": 0.0,
        "A": 0.05
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/36",
      "p": {
        "A": 0.29,
        "B": 0.18,
        "C": 0.21,
        "D": 0.32
      },
      "q": {
        "D": 0.85,
        "C": 0.01,
        "A": 0.14,
        "B": 0.0
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/35",
      "p": {
        "A": 0.36,
        "B": 0.23,
        "C": 0.25,
        "D": 0.16
      },
      "q": {
        "B": 0.01,
        "A": 0.98,
        "C": 0.01,
        "D": 0.0
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/39",
      "p": {
        "A": 0.12,
        "B": 0.3,
        "C": 0.34,
        "D": 0.24
      },
      "q": {
        "B": 0.13,
        "C": 0.83,
        "D": 0.01,
        "A": 0.03
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/41",
      "p": {
        "A": 0.26,
        "B": 0.4,
        "C": 0.2,
        "D": 0.14
      },
      "q": {
        "C": 0.01,
        "A": 0.05,
        "B": 0.93,
        "D": 0.0
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/40",
      "p": {
        "A": 0.13,
        "B": 0.16,
        "C": 0.4,
        "D": 0.31
      },
      "q": {
        "D": 0.02,
        "A": 0.07,
        "B": 0.02,
        "C": 0.89
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/38",
      "p": {
        "A": 0.29,
        "B": 0.11,
        "C": 0.27,
        "D": 0.33
      },
      "q": {
        "C": 0.02,
        "D": 0.72,
        "B": 0.01,
        "A": 0.25
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/42",
      "p": {
        "A": 0.28,
        "B": 0.16,
        "C": 0.26,
        "D": 0.3
      },
      "q": {
        "A": 0.13,
        "D": 0.85,
        "C": 0.01,
        "B": 0.01
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/44",
      "p": {
        "A": 0.33,
        "B": 0.22,
        "C": 0.29,
        "D": 0.16
      },
      "q": {
        "D": 0.01,
        "A": 0.82,
        "B": 0.01,
        "C": 0.16
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/47",
      "p": {
        "A": 0.15,
        "B": 0.36,
        "C": 0.19,
        "D": 0.3
      },
      "q": {
        "B": 0.87,
        "C": 0.01,
        "D": 0.04,
        "A": 0.08
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/45",
      "p": {
        "A": 0.11,
        "B": 0.31,
        "C": 0.34,
        "D": 0.24
      },
      "q": {
        "A": 0.1,
        "C": 0.79,
        "D": 0.02,
        "B": 0.09
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/43",
      "p": {
        "A": 0.2,
        "B": 0.15,
        "C": 0.38,
        "D": 0.27
      },
      "q": {
        "D": 0.01,
        "C": 0.93,
        "A": 0.06,
        "B": 0.0
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/49",
      "p": {
        "A": 0.2,
        "B": 0.33,
        "C": 0.21,
        "D": 0.26
      },
      "q": {
        "C": 0.01,
        "D": 0.06,
        "A": 0.06,
        "B": 0.87
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/48",
      "p": {
        "A": 0.25,
        "B": 0.1,
        "C": 0.38,
        "D": 0.27
      },
      "q": {
        "D": 0.01,
        "A": 0.05,
        "B": 0.01,
        "C": 0.93
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/46",
      "p": {
        "A": 0.22,
        "B": 0.28,
        "C": 0.33,
        "D": 0.17
      },
      "q": {
        "D": 0.01,
        "A": 0.08,
        "B": 0.06,
        "C": 0.85
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/51",
      "p": {
        "A": 0.2,
        "B": 0.32,
        "C": 0.27,
        "D": 0.21
      },
      "q": {
        "B": 0.89,
        "D": 0.01,
        "A": 0.09,
        "C": 0.01
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/50",
      "p": {
        "A": 0.27,
        "B": 0.19,
        "C": 0.2,
        "D": 0.34
      },
      "q": {
        "C": 0.01,
        "B": 0.0,
        "A": 0.11,
        "D": 0.88
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/52",
      "p": {
        "A": 0.27,
        "B": 0.12,
        "C": 0.29,
        "D": 0.32
      },
      "q": {
        "B": 0.0,
        "A": 0.04,
        "C": 0.08,
        "D": 0.88
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/53",
      "p": {
        "A": 0.2,
        "B": 0.11,
        "C": 0.39,
        "D": 0.3
      },
      "q": {
        "C": 0.95,
        "D": 0.01,
        "A": 0.04,
        "B": 0.0
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/54",
      "p": {
        "A": 0.21,
        "B": 0.37,
        "C": 0.29,
        "D": 0.13
      },
      "q": {
        "B": 0.9299999999999999,
        "A": 0.05,
        "C": 0.01,
        "D": 0.01
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/55",
      "p": {
        "A": 0.15,
        "B": 0.4,
        "C": 0.21,
        "D": 0.24
      },
      "q": {
        "C": 0.01,
        "B": 0.96,
        "A": 0.02,
        "D": 0.01
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/56",
      "p": {
        "A": 0.24,
        "B": 0.12,
        "C": 0.3,
        "D": 0.34
      },
      "q": {
        "A": 0.14,
        "D": 0.76,
        "C": 0.09,
        "B": 0.01
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/57",
      "p": {
        "A": 0.24,
        "B": 0.3,
        "C": 0.27,
        "D": 0.19
      },
      "q": {
        "C": 0.01,
        "A": 0.08,
        "D": 0.01,
        "B": 0.9
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/58",
      "p": {
        "A": 0.11,
        "B": 0.17,
        "C": 0.4,
        "D": 0.32
      },
      "q": {
        "B": 0.01,
        "D": 0.01,
        "C": 0.94,
        "A": 0.04
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/59",
      "p": {
        "A": 0.19,
        "B": 0.17,
        "C": 0.33,
        "D": 0.31
      },
      "q": {
        "A": 0.06,
        "B": 0.01,
        "D": 0.07,
        "C": 0.86
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/60",
      "p": {
        "A": 0.19,
        "B": 0.4,
        "C": 0.11,
        "D": 0.3
      },
      "q": {
        "C": 0.01,
        "D": 0.01,
        "B": 0.96,
        "A": 0.02
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/62",
      "p": {
        "A": 0.34,
        "B": 0.25,
        "C": 0.12,
        "D": 0.29
      },
      "q": {
        "A": 0.91,
        "B": 0.03,
        "C": 0.01,
        "D": 0.05
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/61",
      "p": {
        "A": 0.3,
        "B": 0.33,
        "C": 0.13,
        "D": 0.24
      },
      "q": {
        "A": 0.1,
        "B": 0.88,
        "D": 0.01,
        "C": 0.01
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/63",
      "p": {
        "A": 0.12,
        "B": 0.39,
        "C": 0.36,
        "D": 0.13
      },
      "q": {
        "C": 0.03,
        "B": 0.95,
        "D": 0.0,
        "A": 0.02
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/64",
      "p": {
        "A": 0.35,
        "B": 0.15,
        "C": 0.21,
        "D": 0.29
      },
      "q": {
        "C": 0.01,
        "B": 0.01,
        "D": 0.04,
        "A": 0.94
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/65",
      "p": {
        "A": 0.13,
        "B": 0.16,
        "C": 0.38,
        "D": 0.33
      },
      "q": {
        "C": 0.88,
        "D": 0.04,
        "A": 0.06,
        "B": 0.02
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/66",
      "p": {
        "A": 0.13,
        "B": 0.19,
        "C": 0.35,
        "D": 0.33
      },
      "q": {
        "A": 0.12,
        "D": 0.06,
        "C": 0.79,
        "B": 0.03
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/70",
      "p": {
        "A": 0.23,
        "B": 0.34,
        "C": 0.3,
        "D": 0.13
      },
      "q": {
        "B": 0.92,
        "A": 0.06,
        "C": 0.01,
        "D": 0.01
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/69",
      "p": {
        "A": 0.26,
        "B": 0.18,
        "C": 0.16,
        "D": 0.4
      },
      "q": {
        "B": 0.01,
        "A": 0.08,
        "D": 0.9,
        "C": 0.01
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/68",
      "p": {
        "A": 0.25,
        "B": 0.12,
        "C": 0.23,
        "D": 0.4
      },
      "q": {
        "D": 0.92,
        "C": 0.01,
        "A": 0.07,
        "B": 0.0
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/67",
      "p": {
        "A": 0.33,
        "B": 0.29,
        "C": 0.24,
        "D": 0.14
      },
      "q": {
        "C": 0.01,
        "B": 0.02,
        "D": 0.0,
        "A": 0.97
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/71",
      "p": {
        "A": 0.2,
        "B": 0.35,
        "C": 0.26,
        "D": 0.19
      },
      "q": {
        "C": 0.01,
        "B": 0.96,
        "D": 0.01,
        "A": 0.02
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/72",
      "p": {
        "A": 0.39,
        "B": 0.21,
        "C": 0.14,
        "D": 0.26
      },
      "q": {
        "A": 0.97,
        "D": 0.01,
        "C": 0.01,
        "B": 0.01
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/73",
      "p": {
        "A": 0.25,
        "B": 0.28,
        "C": 0.22,
        "D": 0.25
      },
      "q": {
        "A": 0.09,
        "D": 0.01,
        "C": 0.01,
        "B": 0.89
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/74",
      "p": {
        "A": 0.27,
        "B": 0.25,
        "C": 0.14,
        "D": 0.34
      },
      "q": {
        "C": 0.01,
        "D": 0.9,
        "B": 0.01,
        "A": 0.08
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/75",
      "p": {
        "A": 0.14,
        "B": 0.22,
        "C": 0.34,
        "D": 0.3
      },
      "q": {
        "D": 0.05,
        "C": 0.77,
        "A": 0.09,
        "B": 0.09
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/76",
      "p": {
        "A": 0.14,
        "B": 0.33,
        "C": 0.27,
        "D": 0.26
      },
      "q": {
        "C": 0.03,
        "B": 0.91,
        "D": 0.02,
        "A": 0.04
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/79",
      "p": {
        "A": 0.14,
        "B": 0.19,
        "C": 0.4,
        "D": 0.27
      },
      "q": {
        "A": 0.03,
        "B": 0.02,
        "D": 0.01,
        "C": 0.94
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/77",
      "p": {
        "A": 0.18,
        "B": 0.13,
        "C": 0.32,
        "D": 0.37
      },
      "q": {
        "D": 0.83,
        "C": 0.06,
        "A": 0.1,
        "B": 0.01
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/80",
      "p": {
        "A": 0.4,
        "B": 0.34,
        "C": 0.15,
        "D": 0.11
      },
      "q": {
        "B": 0.08,
        "A": 0.92,
        "C": 0.0,
        "D": 0.0
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/81",
      "p": {
        "A": 0.21,
        "B": 0.33,
        "C": 0.1,
        "D": 0.36
      },
      "q": {
        "B": 0.11,
        "C": 0.01,
        "D": 0.73,
        "A": 0.15
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/78",
      "p": {
        "A": 0.38,
        "B": 0.32,
        "C": 0.17,
        "D": 0.13
      },
      "q": {
        "A": 0.98,
        "B": 0.02,
        "D": 0.0,
        "C": 0.0
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/82",
      "p": {
        "A": 0.24,
        "B": 0.34,
        "C": 0.26,
        "D": 0.16
      },
      "q": {
        "A": 0.07,
        "C": 0.04,
        "D": 0.01,
        "B": 0.88
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/83",
      "p": {
        "A": 0.21,
        "B": 0.27,
        "C": 0.32,
        "D": 0.2
      },
      "q": {
        "D": 0.05,
        "C": 0.53,
        "A": 0.27,
        "B": 0.15
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/84",
      "p": {
        "A": 0.4,
        "B": 0.26,
        "C": 0.2,
        "D": 0.14
      },
      "q": {
        "A": 0.99,
        "D": 0.0,
        "B": 0.01,
        "C": 0.0
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/85",
      "p": {
        "A": 0.1,
        "B": 0.37,
        "C": 0.14,
        "D": 0.39
      },
      "q": {
        "A": 0.05,
        "C": 0.0,
        "D": 0.86,
        "B": 0.09
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/87",
      "p": {
        "A": 0.22,
        "B": 0.34,
        "C": 0.23,
        "D": 0.21
      },
      "q": {
        "C": 0.01,
        "D": 0.0,
        "B": 0.97,
        "A": 0.02
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/90",
      "p": {
        "A": 0.17,
        "B": 0.23,
        "C": 0.33,
        "D": 0.27
      },
      "q": {
        "A": 0.05,
        "D": 0.01,
        "B": 0.06,
        "C": 0.88
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/86",
      "p": {
        "A": 0.3,
        "B": 0.37,
        "C": 0.17,
        "D": 0.16
      },
      "q": {
        "C": 0.0,
        "B": 0.95,
        "D": 0.0,
        "A": 0.05
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/88",
      "p": {
        "A": 0.35,
        "B": 0.31,
        "C": 0.14,
        "D": 0.2
      },
      "q": {
        "A": 0.97,
        "D": 0.01,
        "C": 0.01,
        "B": 0.01
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/93",
      "p": {
        "A": 0.34,
        "B": 0.3,
        "C": 0.24,
        "D": 0.12
      },
      "q": {
        "D": 0.01,
        "A": 0.81,
        "B": 0.16,
        "C": 0.02
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/89",
      "p": {
        "A": 0.23,
        "B": 0.34,
        "C": 0.28,
        "D": 0.15
      },
      "q": {
        "D": 0.0,
        "C": 0.01,
        "A": 0.03,
        "B": 0.96
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/91",
      "p": {
        "A": 0.34,
        "B": 0.11,
        "C": 0.29,
        "D": 0.26
      },
      "q": {
        "A": 0.87,
        "C": 0.11,
        "D": 0.01,
        "B": 0.01
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/92",
      "p": {
        "A": 0.12,
        "B": 0.26,
        "C": 0.22,
        "D": 0.4
      },
      "q": {
        "A": 0.05,
        "B": 0.03,
        "D": 0.91,
        "C": 0.01
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/94",
      "p": {
        "A": 0.21,
        "B": 0.21,
        "C": 0.35,
        "D": 0.23
      },
      "q": {
        "A": 0.08,
        "D": 0.01,
        "C": 0.91,
        "B": 0.0
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/95",
      "p": {
        "A": 0.24,
        "B": 0.14,
        "C": 0.39,
        "D": 0.23
      },
      "q": {
        "C": 0.82,
        "B": 0.01,
        "D": 0.02,
        "A": 0.15
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/97",
      "p": {
        "A": 0.19,
        "B": 0.23,
        "C": 0.39,
        "D": 0.19
      },
      "q": {
        "B": 0.04,
        "A": 0.05,
        "C": 0.91,
        "D": 0.0
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/96",
      "p": {
        "A": 0.15,
        "B": 0.4,
        "C": 0.23,
        "D": 0.22
      },
      "q": {
        "B": 0.97,
        "A": 0.02,
        "C": 0.01,
        "D": 0.0
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/98",
      "p": {
        "A": 0.29,
        "B": 0.12,
        "C": 0.32,
        "D": 0.27
      },
      "q": {
        "D": 0.01,
        "C": 0.78,
        "A": 0.2,
        "B": 0.01
      }
    },
    {
      "dataset": "math-prior-probability",
      "item_id": "math-prior-probability/test/99",
      "p": {
        "A": 0.16,
        "B": 0.26,
        "C": 0.21,
        "D": 0.37
      },
      "q": {
        "B": 0.02,
        "C": 0.01,
        "D": 0.93,
        "A": 0.04
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/0",
      "p": {
        "A": 0.03328050713153724,
        "B": 0.3803486529318542,
        "C": 0.1045958795562599,
        "D": 0.48177496038034867
      },
      "q": {
        "D": 0.9400000000000001,
        "C": 0.0,
        "A": 0.0,
        "B": 0.06
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/2",
      "p": {
        "A": 0.4,
        "B": 0.09142857142857143,
        "C": 0.2571428571428571,
        "D": 0.25142857142857145
      },
      "q": {
        "C": 0.01,
        "D": 0.01,
        "B": 0.0,
        "A": 0.98
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/3",
      "p": {
        "A": 0.42618384401114207,
        "B": 0.3231197771587744,
        "C": 0.116991643454039,
        "D": 0.13370473537604458
      },
      "q": {
        "B": 0.11,
        "C": 0.03,
        "D": 0.05,
        "A": 0.81
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/1",
      "p": {
        "A": 0.2029598308668076,
        "B": 0.3107822410147992,
        "C": 0.4312896405919662,
        "D": 0.05496828752642706
      },
      "q": {
        "B": 0.55,
        "C": 0.44,
        "D": 0.0,
        "A": 0.01
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/5",
      "p": {
        "A": 0.4482758620689655,
        "B": 0.04597701149425287,
        "C": 0.2988505747126437,
        "D": 0.20689655172413793
      },
      "q": {
        "B": 0.04,
        "D": 0.36,
        "A": 0.56,
        "C": 0.04
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/4",
      "p": {
        "A": 0.1696113074204947,
        "B": 0.2756183745583039,
        "C": 0.3498233215547703,
        "D": 0.2049469964664311
      },
      "q": {
        "B": 0.13,
        "C": 0.73,
        "D": 0.01,
        "A": 0.13
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/8",
      "p": {
        "A": 0.3005050505050505,
        "B": 0.09090909090909091,
        "C": 0.44191919191919193,
        "D": 0.16666666666666666
      },
      "q": {
        "B": 0.02,
        "A": 0.36,
        "C": 0.61,
        "D": 0.01
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/6",
      "p": {
        "A": 0.42857142857142855,
        "B": 0.04081632653061224,
        "C": 0.32653061224489793,
        "D": 0.20408163265306123
      },
      "q": {
        "B": 0.04,
        "D": 0.09,
        "A": 0.3,
        "C": 0.57
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/7",
      "p": {
        "A": 0.14906832298136646,
        "B": 0.2782608695652174,
        "C": 0.22608695652173913,
        "D": 0.34658385093167704
      },
      "q": {
        "B": 0.05,
        "A": 0.02,
        "C": 0.01,
        "D": 0.92
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/9",
      "p": {
        "A": 0.043222003929273084,
        "B": 0.40078585461689586,
        "C": 0.5225933202357563,
        "D": 0.03339882121807466
      },
      "q": {
        "A": 0.02,
        "C": 0.67,
        "D": 0.04,
        "B": 0.27
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/10",
      "p": {
        "A": 0.32287822878228783,
        "B": 0.2822878228782288,
        "C": 0.0996309963099631,
        "D": 0.2952029520295203
      },
      "q": {
        "C": 0.0,
        "D": 0.15,
        "B": 0.63,
        "A": 0.22
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/11",
      "p": {
        "A": 0.39325842696629215,
        "B": 0.4297752808988764,
        "C": 0.042134831460674156,
        "D": 0.1348314606741573
      },
      "q": {
        "A": 0.09,
        "B": 0.91,
        "D": 0.0,
        "C": 0.0
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/12",
      "p": {
        "A": 0.15204678362573099,
        "B": 0.26608187134502925,
        "C": 0.18421052631578946,
        "D": 0.39766081871345027
      },
      "q": {
        "A": 0.01,
        "D": 0.77,
        "C": 0.12,
        "B": 0.1
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/13",
      "p": {
        "A": 0.43478260869565216,
        "B": 0.17391304347826086,
        "C": 0.2567287784679089,
        "D": 0.13457556935817805
      },
      "q": {
        "C": 0.09,
        "D": 0.17,
        "A": 0.71,
        "B": 0.03
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/16",
      "p": {
        "A": 0.43859649122807015,
        "B": 0.08771929824561403,
        "C": 0.3157894736842105,
        "D": 0.15789473684210525
      },
      "q": {
        "D": 0.03,
        "C": 0.67,
        "A": 0.28,
        "B": 0.02
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/15",
      "p": {
        "A": 0.08541392904073587,
        "B": 0.3679369250985545,
        "C": 0.30486202365308807,
        "D": 0.24178712220762155
      },
      "q": {
        "C": 0.02,
        "D": 0.0,
        "B": 0.97,
        "A": 0.01
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/14",
      "p": {
        "A": 0.40307101727447214,
        "B": 0.31094049904030713,
        "C": 0.14395393474088292,
        "D": 0.1420345489443378
      },
      "q": {
        "C": 0.16,
        "A": 0.19,
        "B": 0.52,
        "D": 0.13
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/17",
      "p": {
        "A": 0.12110726643598616,
        "B": 0.03806228373702422,
        "C": 0.40484429065743943,
        "D": 0.4359861591695502
      },
      "q": {
        "B": 0.0,
        "D": 0.59,
        "C": 0.41,
        "A": 0.0
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/19",
      "p": {
        "A": 0.22928994082840237,
        "B": 0.2529585798816568,
        "C": 0.16568047337278108,
        "D": 0.3520710059171598
      },
      "q": {
        "A": 0.02,
        "B": 0.61,
        "C": 0.01,
        "D": 0.36
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/20",
      "p": {
        "A": 0.2937062937062937,
        "B": 0.04895104895104895,
        "C": 0.2534965034965035,
        "D": 0.40384615384615385
      },
      "q": {
        "B": 0.0,
        "C": 0.02,
        "D": 0.9,
        "A": 0.08
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/18",
      "p": {
        "A": 0.32171156893819336,
        "B": 0.393026941362916,
        "C": 0.04754358161648178,
        "D": 0.23771790808240886
      },
      "q": {
        "D": 0.0,
        "A": 0.03,
        "B": 0.97,
        "C": 0.0
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/21",
      "p": {
        "A": 0.2685025817555938,
        "B": 0.387263339070568,
        "C": 0.1927710843373494,
        "D": 0.1514629948364888
      },
      "q": {
        "C": 0.15,
        "B": 0.58,
        "D": 0.07,
        "A": 0.2
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/22",
      "p": {
        "A": 0.24154589371980675,
        "B": 0.322061191626409,
        "C": 0.17713365539452497,
        "D": 0.25925925925925924
      },
      "q": {
        "A": 0.01,
        "B": 0.95,
        "C": 0.0,
        "D": 0.04
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/23",
      "p": {
        "A": 0.14917127071823205,
        "B": 0.2983425414364641,
        "C": 0.10128913443830571,
        "D": 0.45119705340699817
      },
      "q": {
        "C": 0.01,
        "B": 0.06,
        "A": 0.01,
        "D": 0.92
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/24",
      "p": {
        "A": 0.07328605200945626,
        "B": 0.425531914893617,
        "C": 0.2695035460992908,
        "D": 0.23167848699763594
      },
      "q": {
        "D": 0.59,
        "A": 0.08,
        "B": 0.26,
        "C": 0.07
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/25",
      "p": {
        "A": 0.45892351274787535,
        "B": 0.1529745042492918,
        "C": 0.05099150141643059,
        "D": 0.3371104815864023
      },
      "q": {
        "A": 0.97,
        "D": 0.03,
        "B": 0.0,
        "C": 0.0
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/26",
      "p": {
        "A": 0.23696682464454977,
        "B": 0.12322274881516587,
        "C": 0.3791469194312796,
        "D": 0.26066350710900477
      },
      "q": {
        "A": 0.07,
        "D": 0.02,
        "C": 0.9,
        "B": 0.01
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/27",
      "p": {
        "A": 0.22518159806295399,
        "B": 0.2033898305084746,
        "C": 0.21307506053268765,
        "D": 0.3583535108958838
      },
      "q": {
        "C": 0.51,
        "B": 0.06,
        "A": 0.05,
        "D": 0.38
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/29",
      "p": {
        "A": 0.36960985626283366,
        "B": 0.2032854209445585,
        "C": 0.2464065708418891,
        "D": 0.1806981519507187
      },
      "q": {
        "A": 0.37,
        "C": 0.1,
        "D": 0.44,
        "B": 0.09
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/32",
      "p": {
        "A": 0.13580246913580246,
        "B": 0.4444444444444444,
        "C": 0.24691358024691357,
        "D": 0.1728395061728395
      },
      "q": {
        "A": 0.0,
        "D": 0.0,
        "C": 0.02,
        "B": 0.98
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/31",
      "p": {
        "A": 0.22867513611615245,
        "B": 0.2540834845735027,
        "C": 0.32667876588021777,
        "D": 0.19056261343012704
      },
      "q": {
        "A": 0.65,
        "B": 0.15,
        "C": 0.1,
        "D": 0.1
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/30",
      "p": {
        "A": 0.10126582278481013,
        "B": 0.046413502109704644,
        "C": 0.35864978902953587,
        "D": 0.4936708860759494
      },
      "q": {
        "A": 0.04,
        "C": 0.1,
        "D": 0.81,
        "B": 0.05
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/28",
      "p": {
        "A": 0.02066115702479339,
        "B": 0.4462809917355372,
        "C": 0.13636363636363635,
        "D": 0.39669421487603307
      },
      "q": {
        "B": 0.55,
        "A": 0.11,
        "C": 0.1,
        "D": 0.24
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/33",
      "p": {
        "A": 0.29219143576826195,
        "B": 0.4534005037783375,
        "C": 0.0654911838790932,
        "D": 0.1889168765743073
      },
      "q": {
        "A": 0.03,
        "B": 0.97,
        "C": 0.0,
        "D": 0.0
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/36",
      "p": {
        "A": 0.38382352941176473,
        "B": 0.1323529411764706,
        "C": 0.15441176470588236,
        "D": 0.32941176470588235
      },
      "q": {
        "D": 0.26,
        "B": 0.0,
        "C": 0.0,
        "A": 0.74
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/34",
      "p": {
        "A": 0.18556701030927836,
        "B": 0.41237113402061853,
        "C": 0.24742268041237114,
        "D": 0.15463917525773196
      },
      "q": {
        "D": 0.0,
        "C": 0.03,
        "A": 0.01,
        "B": 0.96
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/35",
      "p": {
        "A": 0.23580786026200873,
        "B": 0.35152838427947597,
        "C": 0.27292576419213976,
        "D": 0.13973799126637554
      },
      "q": {
        "D": 0.01,
        "A": 0.04,
        "B": 0.82,
        "C": 0.13
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/37",
      "p": {
        "A": 0.3938730853391685,
        "B": 0.0437636761487965,
        "C": 0.42669584245076586,
        "D": 0.13566739606126915
      },
      "q": {
        "D": 0.0,
        "C": 0.26,
        "A": 0.74,
        "B": 0.0
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/38",
      "p": {
        "A": 0.3799126637554585,
        "B": 0.24017467248908297,
        "C": 0.23580786026200873,
        "D": 0.14410480349344978
      },
      "q": {
        "D": 0.0,
        "A": 0.45,
        "B": 0.54,
        "C": 0.01
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/39",
      "p": {
        "A": 0.17073170731707318,
        "B": 0.12195121951219512,
        "C": 0.4146341463414634,
        "D": 0.2926829268292683
      },
      "q": {
        "D": 0.2,
        "A": 0.43,
        "B": 0.17,
        "C": 0.2
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/40",
      "p": {
        "A": 0.2865013774104683,
        "B": 0.1763085399449036,
        "C": 0.11019283746556474,
        "D": 0.42699724517906334
      },
      "q": {
        "D": 0.11,
        "A": 0.85,
        "B": 0.03,
        "C": 0.01
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/41",
      "p": {
        "A": 0.33986928104575165,
        "B": 0.45751633986928103,
        "C": 0.06535947712418301,
        "D": 0.13725490196078433
      },
      "q": {
        "C": 0.05,
        "B": 0.65,
        "A": 0.23,
        "D": 0.07
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/42",
      "p": {
        "A": 0.46153846153846156,
        "B": 0.08791208791208792,
        "C": 0.2857142857142857,
        "D": 0.16483516483516483
      },
      "q": {
        "B": 0.02,
        "A": 0.73,
        "D": 0.17,
        "C": 0.08
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/44",
      "p": {
        "A": 0.4012158054711246,
        "B": 0.2674772036474164,
        "C": 0.08814589665653495,
        "D": 0.24316109422492402
      },
      "q": {
        "C": 0.1,
        "A": 0.14,
        "B": 0.12,
        "D": 0.64
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/43",
      "p": {
        "A": 0.04291845493562232,
        "B": 0.22532188841201717,
        "C": 0.3261802575107296,
        "D": 0.4055793991416309
      },
      "q": {
        "A": 0.07,
        "D": 0.26,
        "B": 0.23,
        "C": 0.44
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/45",
      "p": {
        "A": 0.3235294117647059,
        "B": 0.13025210084033614,
        "C": 0.14285714285714285,
        "D": 0.40336134453781514
      },
      "q": {
        "A": 0.77,
        "D": 0.13,
        "C": 0.07,
        "B": 0.03
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/46",
      "p": {
        "A": 0.3347826086956522,
        "B": 0.30434782608695654,
        "C": 0.28695652173913044,
        "D": 0.07391304347826087
      },
      "q": {
        "C": 0.14,
        "D": 0.52,
        "A": 0.25,
        "B": 0.09
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/48",
      "p": {
        "A": 0.2976190476190476,
        "B": 0.08928571428571429,
        "C": 0.4523809523809524,
        "D": 0.16071428571428573
      },
      "q": {
        "B": 0.0,
        "A": 0.03,
        "C": 0.97,
        "D": 0.0
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/47",
      "p": {
        "A": 0.08,
        "B": 0.384,
        "C": 0.456,
        "D": 0.08
      },
      "q": {
        "D": 0.02,
        "A": 0.01,
        "C": 0.74,
        "B": 0.23
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/49",
      "p": {
        "A": 0.2898550724637681,
        "B": 0.3416149068322981,
        "C": 0.2608695652173913,
        "D": 0.10766045548654245
      },
      "q": {
        "C": 0.1,
        "D": 0.31,
        "B": 0.29,
        "A": 0.3
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/50",
      "p": {
        "A": 0.2806004618937644,
        "B": 0.197459584295612,
        "C": 0.20785219399538107,
        "D": 0.3140877598152425
      },
      "q": {
        "C": 0.05,
        "D": 0.62,
        "A": 0.29,
        "B": 0.04
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/51",
      "p": {
        "A": 0.13377926421404682,
        "B": 0.3745819397993311,
        "C": 0.31605351170568563,
        "D": 0.17558528428093645
      },
      "q": {
        "C": 0.15,
        "D": 0.18,
        "B": 0.59,
        "A": 0.08
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/52",
      "p": {
        "A": 0.40601503759398494,
        "B": 0.13533834586466165,
        "C": 0.21804511278195488,
        "D": 0.24060150375939848
      },
      "q": {
        "C": 0.04,
        "D": 0.28,
        "B": 0.18,
        "A": 0.5
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/55",
      "p": {
        "A": 0.03836317135549872,
        "B": 0.4092071611253197,
        "C": 0.4296675191815857,
        "D": 0.12276214833759591
      },
      "q": {
        "A": 0.0,
        "D": 0.0,
        "C": 0.92,
        "B": 0.08
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/53",
      "p": {
        "A": 0.19672131147540983,
        "B": 0.09016393442622951,
        "C": 0.319672131147541,
        "D": 0.39344262295081966
      },
      "q": {
        "A": 0.07,
        "B": 0.02,
        "D": 0.54,
        "C": 0.37
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/54",
      "p": {
        "A": 0.05398457583547558,
        "B": 0.38046272493573263,
        "C": 0.2982005141388175,
        "D": 0.26735218508997427
      },
      "q": {
        "B": 0.27,
        "D": 0.64,
        "A": 0.01,
        "C": 0.08
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/56",
      "p": {
        "A": 0.35467980295566504,
        "B": 0.2660098522167488,
        "C": 0.2955665024630542,
        "D": 0.08374384236453201
      },
      "q": {
        "D": 0.14,
        "C": 0.11,
        "A": 0.16,
        "B": 0.59
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/58",
      "p": {
        "A": 0.03323262839879154,
        "B": 0.2054380664652568,
        "C": 0.4229607250755287,
        "D": 0.338368580060423
      },
      "q": {
        "C": 0.47,
        "B": 0.36,
        "D": 0.11,
        "A": 0.06
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/59",
      "p": {
        "A": 0.027220630372492838,
        "B": 0.19484240687679083,
        "C": 0.37822349570200575,
        "D": 0.3997134670487106
      },
      "q": {
        "C": 0.19,
        "A": 0.01,
        "B": 0.02,
        "D": 0.78
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/57",
      "p": {
        "A": 0.2696629213483146,
        "B": 0.09630818619582665,
        "C": 0.3900481540930979,
        "D": 0.24398073836276082
      },
      "q": {
        "A": 0.16,
        "D": 0.17,
        "B": 0.06,
        "C": 0.61
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/60",
      "p": {
        "A": 0.0871559633027523,
        "B": 0.1834862385321101,
        "C": 0.4541284403669725,
        "D": 0.27522935779816515
      },
      "q": {
        "A": 0.01,
        "B": 0.09,
        "C": 0.84,
        "D": 0.06
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/61",
      "p": {
        "A": 0.3047895500725689,
        "B": 0.3352685050798258,
        "C": 0.1509433962264151,
        "D": 0.20899854862119013
      },
      "q": {
        "D": 0.16,
        "B": 0.46,
        "C": 0.29,
        "A": 0.09
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/62",
      "p": {
        "A": 0.2513863216266174,
        "B": 0.36968576709796674,
        "C": 0.11090573012939002,
        "D": 0.2680221811460259
      },
      "q": {
        "C": 0.0,
        "D": 0.02,
        "B": 0.97,
        "A": 0.01
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/63",
      "p": {
        "A": 0.11093990755007704,
        "B": 0.3605546995377504,
        "C": 0.3882896764252696,
        "D": 0.14021571648690292
      },
      "q": {
        "A": 0.05,
        "B": 0.83,
        "C": 0.07,
        "D": 0.05
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/64",
      "p": {
        "A": 0.4375,
        "B": 0.21428571428571427,
        "C": 0.0375,
        "D": 0.3107142857142857
      },
      "q": {
        "D": 0.08,
        "C": 0.01,
        "A": 0.55,
        "B": 0.36
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/65",
      "p": {
        "A": 0.0840064620355412,
        "B": 0.12924071082390953,
        "C": 0.3069466882067851,
        "D": 0.4798061389337641
      },
      "q": {
        "A": 0.0,
        "C": 0.1,
        "D": 0.89,
        "B": 0.01
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/66",
      "p": {
        "A": 0.1448019801980198,
        "B": 0.14108910891089108,
        "C": 0.3465346534653465,
        "D": 0.36757425742574257
      },
      "q": {
        "D": 0.41,
        "A": 0.03,
        "C": 0.55,
        "B": 0.01
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/67",
      "p": {
        "A": 0.32803180914512925,
        "B": 0.23061630218687873,
        "C": 0.1908548707753479,
        "D": 0.2504970178926441
      },
      "q": {
        "A": 0.28,
        "C": 0.03,
        "D": 0.66,
        "B": 0.03
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/68",
      "p": {
        "A": 0.3812636165577342,
        "B": 0.1568627450980392,
        "C": 0.20043572984749455,
        "D": 0.26143790849673204
      },
      "q": {
        "B": 0.28,
        "C": 0.07,
        "D": 0.31,
        "A": 0.34
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/69",
      "p": {
        "A": 0.053061224489795916,
        "B": 0.2938775510204082,
        "C": 0.16326530612244897,
        "D": 0.4897959183673469
      },
      "q": {
        "A": 0.0,
        "C": 0.02,
        "D": 0.42,
        "B": 0.56
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/70",
      "p": {
        "A": 0.2718676122931442,
        "B": 0.40189125295508277,
        "C": 0.14184397163120568,
        "D": 0.18439716312056736
      },
      "q": {
        "B": 0.88,
        "D": 0.05,
        "A": 0.06,
        "C": 0.01
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/71",
      "p": {
        "A": 0.23728813559322035,
        "B": 0.23728813559322035,
        "C": 0.39661016949152544,
        "D": 0.1288135593220339
      },
      "q": {
        "D": 0.07,
        "A": 0.07,
        "B": 0.06,
        "C": 0.8
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/74",
      "p": {
        "A": 0.40635451505016723,
        "B": 0.3762541806020067,
        "C": 0.046822742474916385,
        "D": 0.1705685618729097
      },
      "q": {
        "A": 0.29,
        "C": 0.03,
        "D": 0.58,
        "B": 0.1
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/72",
      "p": {
        "A": 0.29396984924623115,
        "B": 0.4748743718592965,
        "C": 0.035175879396984924,
        "D": 0.19597989949748743
      },
      "q": {
        "B": 0.96,
        "D": 0.01,
        "A": 0.03,
        "C": 0.0
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/75",
      "p": {
        "A": 0.2641509433962264,
        "B": 0.05188679245283019,
        "C": 0.4009433962264151,
        "D": 0.2830188679245283
      },
      "q": {
        "B": 0.05,
        "C": 0.11,
        "A": 0.7,
        "D": 0.14
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/76",
      "p": {
        "A": 0.23507462686567165,
        "B": 0.3694029850746269,
        "C": 0.20149253731343283,
        "D": 0.19402985074626866
      },
      "q": {
        "D": 0.1,
        "C": 0.07,
        "A": 0.7,
        "B": 0.13
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/77",
      "p": {
        "A": 0.39705882352941174,
        "B": 0.09558823529411764,
        "C": 0.23529411764705882,
        "D": 0.27205882352941174
      },
      "q": {
        "A": 0.79,
        "D": 0.16,
        "C": 0.04,
        "B": 0.01
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/73",
      "p": {
        "A": 0.07331378299120235,
        "B": 0.24633431085043989,
        "C": 0.3870967741935484,
        "D": 0.2932551319648094
      },
      "q": {
        "A": 0.04,
        "D": 0.09,
        "B": 0.06,
        "C": 0.8099999999999999
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/78",
      "p": {
        "A": 0.500823723228995,
        "B": 0.3163097199341021,
        "C": 0.1400329489291598,
        "D": 0.042833607907743
      },
      "q": {
        "D": 0.0,
        "C": 0.0,
        "B": 0.02,
        "A": 0.98
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/79",
      "p": {
        "A": 0.11351351351351352,
        "B": 0.051351351351351354,
        "C": 0.32432432432432434,
        "D": 0.5108108108108108
      },
      "q": {
        "B": 0.05,
        "D": 0.77,
        "A": 0.01,
        "C": 0.17
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/80",
      "p": {
        "A": 0.48426150121065376,
        "B": 0.08232445520581114,
        "C": 0.3268765133171913,
        "D": 0.10653753026634383
      },
      "q": {
        "B": 0.05,
        "D": 0.06,
        "A": 0.41,
        "C": 0.48
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/82",
      "p": {
        "A": 0.20869565217391303,
        "B": 0.2217391304347826,
        "C": 0.39565217391304347,
        "D": 0.17391304347826086
      },
      "q": {
        "B": 0.04,
        "C": 0.93,
        "A": 0.01,
        "D": 0.01
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/81",
      "p": {
        "A": 0.030042918454935622,
        "B": 0.3776824034334764,
        "C": 0.12875536480686695,
        "D": 0.463519313304721
      },
      "q": {
        "D": 0.55,
        "B": 0.27,
        "A": 0.05,
        "C": 0.13
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/84",
      "p": {
        "A": 0.3448275862068966,
        "B": 0.4482758620689655,
        "C": 0.08620689655172414,
        "D": 0.1206896551724138
      },
      "q": {
        "A": 0.15,
        "B": 0.55,
        "D": 0.18,
        "C": 0.12
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/83",
      "p": {
        "A": 0.2825112107623318,
        "B": 0.242152466367713,
        "C": 0.07174887892376682,
        "D": 0.40358744394618834
      },
      "q": {
        "B": 0.02,
        "C": 0.01,
        "D": 0.8,
        "A": 0.17
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/87",
      "p": {
        "A": 0.27672955974842767,
        "B": 0.3742138364779874,
        "C": 0.2169811320754717,
        "D": 0.1320754716981132
      },
      "q": {
        "A": 0.12,
        "B": 0.86,
        "C": 0.02,
        "D": 0.0
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/86",
      "p": {
        "A": 0.1956521739130435,
        "B": 0.40217391304347827,
        "C": 0.33260869565217394,
        "D": 0.06956521739130435
      },
      "q": {
        "C": 0.78,
        "B": 0.2,
        "D": 0.0,
        "A": 0.02
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/85",
      "p": {
        "A": 0.14414414414414414,
        "B": 0.3333333333333333,
        "C": 0.1009009009009009,
        "D": 0.42162162162162165
      },
      "q": {
        "B": 0.15,
        "D": 0.77,
        "C": 0.0,
        "A": 0.08
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/88",
      "p": {
        "A": 0.31042128603104213,
        "B": 0.4811529933481153,
        "C": 0.031042128603104215,
        "D": 0.17738359201773837
      },
      "q": {
        "D": 0.06,
        "A": 0.14,
        "B": 0.75,
        "C": 0.05
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/89",
      "p": {
        "A": 0.3076923076923077,
        "B": 0.1705685618729097,
        "C": 0.4214046822742475,
        "D": 0.10033444816053512
      },
      "q": {
        "C": 0.46,
        "B": 0.08,
        "A": 0.27,
        "D": 0.19
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/90",
      "p": {
        "A": 0.16573816155988857,
        "B": 0.12813370473537605,
        "C": 0.36768802228412256,
        "D": 0.3384401114206128
      },
      "q": {
        "A": 0.07,
        "D": 0.61,
        "C": 0.26,
        "B": 0.06
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/91",
      "p": {
        "A": 0.3591549295774648,
        "B": 0.13556338028169015,
        "C": 0.4595070422535211,
        "D": 0.045774647887323945
      },
      "q": {
        "A": 0.05,
        "C": 0.94,
        "D": 0.0,
        "B": 0.01
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/92",
      "p": {
        "A": 0.2084942084942085,
        "B": 0.15057915057915058,
        "C": 0.2548262548262548,
        "D": 0.3861003861003861
      },
      "q": {
        "C": 0.02,
        "D": 0.48,
        "B": 0.04,
        "A": 0.46
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/96",
      "p": {
        "A": 0.0967741935483871,
        "B": 0.3870967741935484,
        "C": 0.44516129032258067,
        "D": 0.07096774193548387
      },
      "q": {
        "B": 0.09,
        "D": 0.0,
        "C": 0.91,
        "A": 0.0
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/98",
      "p": {
        "A": 0.26126126126126126,
        "B": 0.13513513513513514,
        "C": 0.36036036036036034,
        "D": 0.24324324324324326
      },
      "q": {
        "C": 0.61,
        "A": 0.09,
        "B": 0.21,
        "D": 0.09
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/95",
      "p": {
        "A": 0.3191489361702128,
        "B": 0.14893617021276595,
        "C": 0.10372340425531915,
        "D": 0.42819148936170215
      },
      "q": {
        "C": 0.01,
        "B": 0.01,
        "D": 0.69,
        "A": 0.29
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/97",
      "p": {
        "A": 0.31784386617100374,
        "B": 0.2137546468401487,
        "C": 0.362453531598513,
        "D": 0.10594795539033457
      },
      "q": {
        "B": 0.05,
        "D": 0.01,
        "A": 0.48,
        "C": 0.46
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/93",
      "p": {
        "A": 0.136,
        "B": 0.48,
        "C": 0.288,
        "D": 0.096
      },
      "q": {
        "C": 0.03,
        "D": 0.0,
        "B": 0.97,
        "A": 0.0
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/99",
      "p": {
        "A": 0.32653061224489793,
        "B": 0.15160349854227406,
        "C": 0.30612244897959184,
        "D": 0.21574344023323616
      },
      "q": {
        "C": 0.21,
        "A": 0.76,
        "D": 0.02,
        "B": 0.01
      }
    },
    {
      "dataset": "math-posterior-probability",
      "item_id": "math-posterior-probability/test/94",
      "p": {
        "A": 0.15532544378698224,
        "B": 0.27958579881656803,
        "C": 0.2588757396449704,
        "D": 0.3062130177514793
      },
      "q": {
        "B": 0.26,
        "C": 0.46,
        "D": 0.14,
        "A": 0.14
      }
    }
  ]
}


==> analysis/math_probability/examples.json <==
{
  "math-repeating-division": {
    "index": 0,
    "state": {
      "numerator": 15308,
      "denominator": 157
    },
    "instructions": "Divide numerator by denominator. Select the integer from 0 through 100 nearest to the exact quotient. No case is exactly halfway between two integers.",
    "gold_choice": "n_98",
    "gold_probabilities": null,
    "gold_value": "97.503184713375796178343949044585987261146496815286624203821656051",
    "input_sha256": "325edb37db62cd4766b9d1986cac0ff161a5f50926660738269c5260b98ed21b"
  },
  "math-area-inversion": {
    "index": 0,
    "state": {
      "shape": "square",
      "area_square_units": 6807
    },
    "instructions": "A square has the area supplied in state. Its area equals side length squared. Select the integer from 0 through 100 nearest to its side length. No case is exactly halfway between two integers.",
    "gold_choice": "n_83",
    "gold_probabilities": null,
    "gold_value": "82.504545329333219712560261945317733079968449437558798367854292040",
    "input_sha256": "c3e94ee0ccb9198fc254b68e78e8158aec425a8302b7084f4e82af1471dd4d54"
  },
  "math-prior-probability": {
    "index": 8,
    "state": {
      "sampling": "A ticket is drawn uniformly at random from the bag. Its label is hidden.",
      "ticket_counts": {
        "A": 17,
        "B": 36,
        "C": 25,
        "D": 22
      },
      "clue_likelihood": {
        "P(X|label=A)": "7/10",
        "P(X|label=B)": "1/10",
        "P(X|label=C)": "7/10",
        "P(X|label=D)": "3/10"
      },
      "observation": "The clue was not checked. No result was observed; whether X occurred is unknown. The ticket label was not revealed."
    },
    "instructions": "A ticket label was randomly selected and is hidden. Given all information in state, estimate the conditional probability that the hidden ticket has each label A, B, C, or D. The four events are mutually exclusive and exhaustive. For each label k, probabilities[k] must mean P(hidden label = k | information provided in state), not the probability that k is the most likely label. Select the label with the largest estimated probability.",
    "gold_choice": "B",
    "gold_probabilities": {
      "A": 0.17,
      "B": 0.36,
      "C": 0.25,
      "D": 0.22
    },
    "gold_value": null,
    "input_sha256": "8518b6b63b1b88646c4eb3b4dbcb5ee8dd95a50be7b5fbaae85665bc5057a552"
  },
  "math-posterior-probability": {
    "index": 8,
    "state": {
      "sampling": "A ticket is drawn uniformly at random from the bag. Its label is hidden.",
      "ticket_counts": {
        "A": 17,
        "B": 36,
        "C": 25,
        "D": 22
      },
      "clue_likelihood": {
        "P(X|label=A)": "7/10",
        "P(X|label=B)": "1/10",
        "P(X|label=C)": "7/10",
        "P(X|label=D)": "3/10"
      },
      "observation": "The clue was checked. The observed result was X (X=true); the ticket label was not revealed."
    },
    "instructions": "A ticket label was randomly selected and is hidden. Given all information in state, estimate the conditional probability that the hidden ticket has each label A, B, C, or D. The four events are mutually exclusive and exhaustive. For each label k, probabilities[k] must mean P(hidden label = k | information provided in state), not the probability that k is the most likely label. Select the label with the largest estimated probability.",
    "gold_choice": "C",
    "gold_probabilities": {
      "A": 0.3005050505050505,
      "B": 0.09090909090909091,
      "C": 0.44191919191919193,
      "D": 0.16666666666666666
    },
    "gold_value": null,
    "input_sha256": "14146b620f581172dd4ec24dc88dce5954181d71e36b9afb86334049298c3643"
  }
}

==> analysis/math_probability/results.json <==
[
  {
    "display_name": "JEV",
    "model": "typesafe-ai/jev",
    "thinking": "native",
    "groups": {
      "math-area-inversion": {
        "n": 100,
        "choice_valid_n": 100,
        "correct": 39,
        "acc": 0.39,
        "ece": 0.14159999999999998,
        "ece_n": 100,
        "acc_pm1": 0.73,
        "within_one": 73
      },
      "math-posterior-probability": {
        "n": 100,
        "choice_valid_n": 100,
        "correct": 67,
        "acc": 0.67,
        "ece": 0.07109999999999997,
        "ece_n": 100,
        "probability_n": 100,
        "probability_missing_or_invalid_n": 0,
        "correct_option_probability_error_pp": 28.115437584451385,
        "all_options_probability_error_pp": 18.128127971697015,
        "probability_sum_anomaly_n": 1,
        "probability_range_anomaly_n": 0,
        "choice_probability_disagreement_n": 1,
        "by_observation": {
          "X": {
            "n": 50,
            "choice_valid_n": 50,
            "correct": 38,
            "acc": 0.76,
            "ece": 0.09779999999999994,
            "ece_n": 50,
            "probability_n": 50,
            "probability_missing_or_invalid_n": 0,
            "correct_option_probability_error_pp": 36.92262056544672,
            "all_options_probability_error_pp": 21.60980156357148,
            "probability_sum_anomaly_n": 1,
            "probability_range_anomaly_n": 0,
            "choice_probability_disagreement_n": 0
          },
          "not_X": {
            "n": 50,
            "choice_valid_n": 50,
            "correct": 29,
            "acc": 0.58,
            "ece": 0.05680000000000006,
            "ece_n": 50,
            "probability_n": 50,
            "probability_missing_or_invalid_n": 0,
            "correct_option_probability_error_pp": 19.308254603456025,
            "all_options_probability_error_pp": 14.646454379822552,
            "probability_sum_anomaly_n": 0,
            "probability_range_anomaly_n": 0,
            "choice_probability_disagreement_n": 1
          }
        }
      },
      "math-prior-probability": {
        "n": 100,
        "choice_valid_n": 100,
        "correct": 100,
        "acc": 1.0,
        "ece": 0.10650000000000025,
        "ece_n": 100,
        "probability_n": 100,
        "probability_missing_or_invalid_n": 0,
        "correct_option_probability_error_pp": 53.75,
        "all_options_probability_error_pp": 26.9075,
        "probability_sum_anomaly_n": 1,
        "probability_range_anomaly_n": 0,
        "choice_probability_disagreement_n": 0
      },
      "math-repeating-division": {
        "n": 100,
        "choice_valid_n": 100,
        "correct": 44,
        "acc": 0.44,
        "ece": 0.25359999999999994,
        "ece_n": 100,
        "acc_pm1": 0.97,
        "within_one": 97
      }
    },
    "group_provenance": {
      "mathematical_tasks": {
        "source_metrics_sha256": "3355233db50b8eed4880c1786c19c67b4363d0e05c81d56db8a0920c73d78d15",
        "source": "Original Vercel gateway run; mathematical results unchanged"
      },
      "probability_tasks": {
        "source_metrics_sha256": "6ccdde6b5d97e8d6be68f264168253bad8a5103f4f18e21a3e85d1680407826b",
        "endpoint": "https://api.typesafe.ai/v1/systemone",
        "requested_model": "jev-latest",
        "response_model": "jev-1.13.0",
        "date": "2026-09-26",
        "n": 200,
        "successful": 200,
        "attempts": 200,
        "instructions": "Which label is on the drawn ticket?\nFor each option, report the probability that it is the drawn ticket’s label, given the available information."
      }
    }
  },
  {
    "display_name": "DeepSeek-V4-Pro",
    "model": "dsv4-pro-0813",
    "thinking": "off",
    "metrics_sha256": "d6105808664c0fefcbaf9001246008361fb1727737db33444c13e404003d4b60",
    "counts": {
      "total": 400,
      "eligible": 400,
      "skipped": 0,
      "http_success": 400,
      "valid": 389,
      "failed": 11,
      "truncated": 11,
      "retries": 6
    },
    "groups": {
      "math-area-inversion": {
        "n": 100,
        "choice_valid_n": 93,
        "correct": 63,
        "acc": 0.63,
        "ece": 0.3305698924731179,
        "ece_n": 93,
        "acc_pm1": 0.93,
        "within_one": 93
      },
      "math-posterior-probability": {
        "n": 100,
        "choice_valid_n": 100,
        "correct": 46,
        "acc": 0.46,
        "ece": 0.14611651000000006,
        "ece_n": 100,
        "probability_n": 100,
        "probability_missing_or_invalid_n": 0,
        "correct_option_probability_error_pp": 13.781933523451539,
        "all_options_probability_error_pp": 10.809098485422624,
        "probability_sum_anomaly_n": 16,
        "probability_range_anomaly_n": 0,
        "choice_probability_disagreement_n": 21,
        "by_observation": {
          "X": {
            "n": 50,
            "choice_valid_n": 50,
            "correct": 27,
            "acc": 0.54,
            "ece": 0.16667316,
            "ece_n": 50,
            "probability_n": 50,
            "probability_missing_or_invalid_n": 0,
            "correct_option_probability_error_pp": 12.69884708518728,
            "all_options_probability_error_pp": 10.026486569061252,
            "probability_sum_anomaly_n": 14,
            "probability_range_anomaly_n": 0,
            "choice_probability_disagreement_n": 11
          },
          "not_X": {
            "n": 50,
            "choice_valid_n": 50,
            "correct": 19,
            "acc": 0.38,
            "ece": 0.27519954,
            "ece_n": 50,
            "probability_n": 50,
            "probability_missing_or_invalid_n": 0,
            "correct_option_probability_error_pp": 14.86501996171581,
            "all_options_probability_error_pp": 11.591710401783986,
            "probability_sum_anomaly_n": 2,
            "probability_range_anomaly_n": 0,
            "choice_probability_disagreement_n": 10
          }
        }
      },
      "math-prior-probability": {
        "n": 100,
        "choice_valid_n": 100,
        "correct": 88,
        "acc": 0.88,
        "ece": 0.529094,
        "ece_n": 100,
        "probability_n": 100,
        "probability_missing_or_invalid_n": 0,
        "correct_option_probability_error_pp": 0.779,
        "all_options_probability_error_pp": 0.516525,
        "probability_sum_anomaly_n": 1,
        "probability_range_anomaly_n": 0,
        "choice_probability_disagreement_n": 13
      },
      "math-repeating-division": {
        "n": 100,
        "choice_valid_n": 96,
        "correct": 73,
        "acc": 0.73,
        "ece": 0.23659270833333293,
        "ece_n": 96,
        "acc_pm1": 0.94,
        "within_one": 94
      }
    }
  },
  {
    "display_name": "DeepSeek-V4-Flash",
    "model": "dsv4-flash-0731",
    "thinking": "off",
    "metrics_sha256": "9d3cf469227b9daed83e063056db7101b3c018a97c4a188ca7c94158ce3941bb",
    "counts": {
      "total": 400,
      "eligible": 400,
      "skipped": 0,
      "http_success": 400,
      "valid": 351,
      "failed": 49,
      "truncated": 49,
      "retries": 7
    },
    "groups": {
      "math-area-inversion": {
        "n": 100,
        "choice_valid_n": 67,
        "correct": 48,
        "acc": 0.48,
        "ece": 0.27955223880597,
        "ece_n": 67,
        "acc_pm1": 0.67,
        "within_one": 67
      },
      "math-posterior-probability": {
        "n": 100,
        "choice_valid_n": 100,
        "correct": 48,
        "acc": 0.48,
        "ece": 0.24128535,
        "ece_n": 100,
        "probability_n": 100,
        "probability_missing_or_invalid_n": 0,
        "correct_option_probability_error_pp": 16.360412236210585,
        "all_options_probability_error_pp": 12.608123083166989,
        "probability_sum_anomaly_n": 7,
        "probability_range_anomaly_n": 0,
        "choice_probability_disagreement_n": 32,
        "by_observation": {
          "X": {
            "n": 50,
            "choice_valid_n": 50,
            "correct": 35,
            "acc": 0.7,
            "ece": 0.38218926000000003,
            "ece_n": 50,
            "probability_n": 50,
            "probability_missing_or_invalid_n": 0,
            "correct_option_probability_error_pp": 11.072741967076876,
            "all_options_probability_error_pp": 8.47125307000607,
            "probability_sum_anomaly_n": 5,
            "probability_range_anomaly_n": 0,
            "choice_probability_disagreement_n": 18
          },
          "not_X": {
            "n": 50,
            "choice_valid_n": 50,
            "correct": 13,
            "acc": 0.26,
            "ece": 0.26404543999999996,
            "ece_n": 50,
            "probability_n": 50,
            "probability_missing_or_invalid_n": 0,
            "correct_option_probability_error_pp": 21.64808250534429,
            "all_options_probability_error_pp": 16.744993096327903,
            "probability_sum_anomaly_n": 2,
            "probability_range_anomaly_n": 0,
            "choice_probability_disagreement_n": 14
          }
        }
      },
      "math-prior-probability": {
        "n": 100,
        "choice_valid_n": 100,
        "correct": 80,
        "acc": 0.8,
        "ece": 0.472714,
        "ece_n": 100,
        "probability_n": 100,
        "probability_missing_or_invalid_n": 0,
        "correct_option_probability_error_pp": 0.2924,
        "all_options_probability_error_pp": 0.25795049999999997,
        "probability_sum_anomaly_n": 6,
        "probability_range_anomaly_n": 0,
        "choice_probability_disagreement_n": 21
      },
      "math-repeating-division": {
        "n": 100,
        "choice_valid_n": 84,
        "correct": 56,
        "acc": 0.56,
        "ece": 0.3307202380952382,
        "ece_n": 84,
        "acc_pm1": 0.84,
        "within_one": 84
      }
    }
  },
  {
    "display_name": "GLM-5.3",
    "model": "GLM-5.3-w8a8c8",
    "thinking": "off",
    "metrics_sha256": "637c0c6169271fd05509e270483e9b6e395e2fb53c17b439efe19e962bb098e4",
    "counts": {
      "total": 400,
      "eligible": 400,
      "skipped": 0,
      "http_success": 400,
      "valid": 400,
      "failed": 0,
      "truncated": 0,
      "retries": 0
    },
    "groups": {
      "math-area-inversion": {
        "n": 100,
        "choice_valid_n": 100,
        "correct": 60,
        "acc": 0.6,
        "ece": 0.39998999999999996,
        "ece_n": 100,
        "acc_pm1": 0.98,
        "within_one": 98
      },
      "math-posterior-probability": {
        "n": 100,
        "choice_valid_n": 100,
        "correct": 65,
        "acc": 0.65,
        "ece": 0.24271615000000005,
        "ece_n": 100,
        "probability_n": 100,
        "probability_missing_or_invalid_n": 0,
        "correct_option_probability_error_pp": 11.445359498611806,
        "all_options_probability_error_pp": 8.53236376849365,
        "probability_sum_anomaly_n": 20,
        "probability_range_anomaly_n": 0,
        "choice_probability_disagreement_n": 11,
        "by_observation": {
          "X": {
            "n": 50,
            "choice_valid_n": 50,
            "correct": 37,
            "acc": 0.74,
            "ece": 0.32406847999999994,
            "ece_n": 50,
            "probability_n": 50,
            "probability_missing_or_invalid_n": 0,
            "correct_option_probability_error_pp": 9.45410273755615,
            "all_options_probability_error_pp": 6.9482682424276865,
            "probability_sum_anomaly_n": 13,
            "probability_range_anomaly_n": 0,
            "choice_probability_disagreement_n": 4
          },
          "not_X": {
            "n": 50,
            "choice_valid_n": 50,
            "correct": 28,
            "acc": 0.56,
            "ece": 0.17580086000000003,
            "ece_n": 50,
            "probability_n": 50,
            "probability_missing_or_invalid_n": 0,
            "correct_option_probability_error_pp": 13.436616259667467,
            "all_options_probability_error_pp": 10.116459294559611,
            "probability_sum_anomaly_n": 7,
            "probability_range_anomaly_n": 0,
            "choice_probability_disagreement_n": 7
          }
        }
      },
      "math-prior-probability": {
        "n": 100,
        "choice_valid_n": 100,
        "correct": 95,
        "acc": 0.95,
        "ece": 0.59778879,
        "ece_n": 100,
        "probability_n": 100,
        "probability_missing_or_invalid_n": 0,
        "correct_option_probability_error_pp": 0.3381870000000001,
        "all_options_probability_error_pp": 0.23502924999999997,
        "probability_sum_anomaly_n": 19,
        "probability_range_anomaly_n": 0,
        "choice_probability_disagreement_n": 5
      },
      "math-repeating-division": {
        "n": 100,
        "choice_valid_n": 100,
        "correct": 60,
        "acc": 0.6,
        "ece": 0.4,
        "ece_n": 100,
        "acc_pm1": 0.99,
        "within_one": 99
      }
    }
  },
  {
    "display_name": "Qwen3.8-27B",
    "model": "Qwen3.8-27B",
    "thinking": "off",
    "metrics_sha256": "5bdd9b444a3475ea10a384ed97b76c8b87e3d530c0d9937fc95ec411b96f278f",
    "counts": {
      "total": 400,
      "eligible": 400,
      "skipped": 0,
      "http_success": 400,
      "valid": 399,
      "failed": 1,
      "truncated": 1,
      "retries": 0
    },
    "groups": {
      "math-area-inversion": {
        "n": 100,
        "choice_valid_n": 100,
        "correct": 52,
        "acc": 0.52,
        "ece": 0.4783669899999998,
        "ece_n": 100,
        "acc_pm1": 0.98,
        "within_one": 98
      },
      "math-posterior-probability": {
        "n": 100,
        "choice_valid_n": 100,
        "correct": 59,
        "acc": 0.59,
        "ece": 0.20969178000000002,
        "ece_n": 100,
        "probability_n": 100,
        "probability_missing_or_invalid_n": 0,
        "correct_option_probability_error_pp": 13.30930397156282,
        "all_options_probability_error_pp": 10.291588795919903,
        "probability_sum_anomaly_n": 10,
        "probability_range_anomaly_n": 0,
        "choice_probability_disagreement_n": 9,
        "by_observation": {
          "X": {
            "n": 50,
            "choice_valid_n": 50,
            "correct": 37,
            "acc": 0.74,
            "ece": 0.35680989999999996,
            "ece_n": 50,
            "probability_n": 50,
            "probability_missing_or_invalid_n": 0,
            "correct_option_probability_error_pp": 10.069534083177075,
            "all_options_probability_error_pp": 7.655185586697988,
            "probability_sum_anomaly_n": 6,
            "probability_range_anomaly_n": 0,
            "choice_probability_disagreement_n": 2
          },
          "not_X": {
            "n": 50,
            "choice_valid_n": 50,
            "correct": 22,
            "acc": 0.44,
            "ece": 0.07086966,
            "ece_n": 50,
            "probability_n": 50,
            "probability_missing_or_invalid_n": 0,
            "correct_option_probability_error_pp": 16.549073859948574,
            "all_options_probability_error_pp": 12.927992005141814,
            "probability_sum_anomaly_n": 4,
            "probability_range_anomaly_n": 0,
            "choice_probability_disagreement_n": 7
          }
        }
      },
      "math-prior-probability": {
        "n": 100,
        "choice_valid_n": 100,
        "correct": 96,
        "acc": 0.96,
        "ece": 0.60489635,
        "ece_n": 100,
        "probability_n": 100,
        "probability_missing_or_invalid_n": 0,
        "correct_option_probability_error_pp": 3.4189869999999996,
        "all_options_probability_error_pp": 2.328198,
        "probability_sum_anomaly_n": 34,
        "probability_range_anomaly_n": 0,
        "choice_probability_disagreement_n": 4
      },
      "math-repeating-division": {
        "n": 100,
        "choice_valid_n": 99,
        "correct": 50,
        "acc": 0.5,
        "ece": 0.49484847474747484,
        "ece_n": 99,
        "acc_pm1": 0.98,
        "within_one": 98
      }
    }
  },
  {
    "display_name": "Nex-N2-Pro-W8A8",
    "model": "Nex-N2-Pro-W8A8",
    "thinking": "off",
    "metrics_sha256": "5813f78a5bcf4d6892c1fe2378e56d839a047788a14e7fb5366553c9cb1f108f",
    "counts": {
      "total": 400,
      "eligible": 400,
      "skipped": 0,
      "http_success": 400,
      "valid": 400,
      "failed": 0,
      "truncated": 0,
      "retries": 0
    },
    "groups": {
      "math-area-inversion": {
        "n": 100,
        "choice_valid_n": 100,
        "correct": 61,
        "acc": 0.61,
        "ece": 0.389999,
        "ece_n": 100,
        "acc_pm1": 0.99,
        "within_one": 99
      },
      "math-posterior-probability": {
        "n": 100,
        "choice_valid_n": 100,
        "correct": 60,
        "acc": 0.6,
        "ece": 0.24055627999999998,
        "ece_n": 100,
        "probability_n": 100,
        "probability_missing_or_invalid_n": 0,
        "correct_option_probability_error_pp": 14.419748040010061,
        "all_options_probability_error_pp": 10.601516317432392,
        "probability_sum_anomaly_n": 27,
        "probability_range_anomaly_n": 0,
        "choice_probability_disagreement_n": 12,
        "by_observation": {
          "X": {
            "n": 50,
            "choice_valid_n": 50,
            "correct": 37,
            "acc": 0.74,
            "ece": 0.28919354,
            "ece_n": 50,
            "probability_n": 50,
            "probability_missing_or_invalid_n": 0,
            "correct_option_probability_error_pp": 13.722160308970649,
            "all_options_probability_error_pp": 9.455809980957053,
            "probability_sum_anomaly_n": 22,
            "probability_range_anomaly_n": 0,
            "choice_probability_disagreement_n": 7
          },
          "not_X": {
            "n": 50,
            "choice_valid_n": 50,
            "correct": 23,
            "acc": 0.46,
            "ece": 0.20260906000000004,
            "ece_n": 50,
            "probability_n": 50,
            "probability_missing_or_invalid_n": 0,
            "correct_option_probability_error_pp": 15.11733577104947,
            "all_options_probability_error_pp": 11.747222653907736,
            "probability_sum_anomaly_n": 5,
            "probability_range_anomaly_n": 0,
            "choice_probability_disagreement_n": 5
          }
        }
      },
      "math-prior-probability": {
        "n": 100,
        "choice_valid_n": 100,
        "correct": 98,
        "acc": 0.98,
        "ece": 0.61446912,
        "ece_n": 100,
        "probability_n": 100,
        "probability_missing_or_invalid_n": 0,
        "correct_option_probability_error_pp": 1.121294,
        "all_options_probability_error_pp": 0.93238975,
        "probability_sum_anomaly_n": 10,
        "probability_range_anomaly_n": 0,
        "choice_probability_disagreement_n": 1
      },
      "math-repeating-division": {
        "n": 100,
        "choice_valid_n": 100,
        "correct": 53,
        "acc": 0.53,
        "ece": 0.47,
        "ece_n": 100,
        "acc_pm1": 0.99,
        "within_one": 99
      }
    }
  },
  {
    "display_name": "Nex-N2-Pro",
    "model": "Nex-N2-Pro",
    "thinking": "off",
    "metrics_sha256": "b0c14491b9cca5548780ce8419420b08f3d6b0c1c4f17049143ddbb06f32f712",
    "counts": {
      "total": 400,
      "eligible": 400,
      "skipped": 0,
      "http_success": 400,
      "valid": 400,
      "failed": 0,
      "truncated": 0,
      "retries": 0
    },
    "groups": {
      "math-area-inversion": {
        "n": 100,
        "choice_valid_n": 100,
        "correct": 56,
        "acc": 0.56,
        "ece": 0.43989999999999985,
        "ece_n": 100,
        "acc_pm1": 0.99,
        "within_one": 99
      },
      "math-posterior-probability": {
        "n": 100,
        "choice_valid_n": 100,
        "correct": 55,
        "acc": 0.55,
        "ece": 0.19719331,
        "ece_n": 100,
        "probability_n": 100,
        "probability_missing_or_invalid_n": 0,
        "correct_option_probability_error_pp": 12.859299123636328,
        "all_options_probability_error_pp": 9.555983329535925,
        "probability_sum_anomaly_n": 48,
        "probability_range_anomaly_n": 0,
        "choice_probability_disagreement_n": 14,
        "by_observation": {
          "X": {
            "n": 50,
            "choice_valid_n": 50,
            "correct": 33,
            "acc": 0.66,
            "ece": 0.29155062000000004,
            "ece_n": 50,
            "probability_n": 50,
            "probability_missing_or_invalid_n": 0,
            "correct_option_probability_error_pp": 12.663076298747074,
            "all_options_probability_error_pp": 8.940051906127351,
            "probability_sum_anomaly_n": 34,
            "probability_range_anomaly_n": 0,
            "choice_probability_disagreement_n": 6
          },
          "not_X": {
            "n": 50,
            "choice_valid_n": 50,
            "correct": 22,
            "acc": 0.44,
            "ece": 0.15176364000000003,
            "ece_n": 50,
            "probability_n": 50,
            "probability_missing_or_invalid_n": 0,
            "correct_option_probability_error_pp": 13.055521948525593,
            "all_options_probability_error_pp": 10.171914752944494,
            "probability_sum_anomaly_n": 14,
            "probability_range_anomaly_n": 0,
            "choice_probability_disagreement_n": 8
          }
        }
      },
      "math-prior-probability": {
        "n": 100,
        "choice_valid_n": 100,
        "correct": 97,
        "acc": 0.97,
        "ece": 0.5986553200000001,
        "ece_n": 100,
        "probability_n": 100,
        "probability_missing_or_invalid_n": 0,
        "correct_option_probability_error_pp": 2.06446,
        "all_options_probability_error_pp": 1.2171405,
        "probability_sum_anomaly_n": 13,
        "probability_range_anomaly_n": 0,
        "choice_probability_disagreement_n": 3
      },
      "math-repeating-division": {
        "n": 100,
        "choice_valid_n": 100,
        "correct": 55,
        "acc": 0.55,
        "ece": 0.44999999999999996,
        "ece_n": 100,
        "acc_pm1": 0.96,
        "within_one": 96
      }
    }
  }
]

